Symbolic Music Genre Transfer with CycleGAN

Deep generative models such as Variational Autoencoders (VAEs) and Generative Adversarial Networks (GANs) have recently been applied to style and domain transfer for images, and in the case of VAEs, music. GAN-based models employing several generators and some form of cycle consistency loss have been among the most successful for image domain transfer. In this paper we apply such a model to symbolic music and show the feasibility of our approach for music genre transfer. Evaluations using separate genre classifiers show that the style transfer works well. In order to improve the fidelity of the transformed music, we add additional discriminators that cause the generators to keep the structure of the original music mostly intact, while still achieving strong genre transfer. Visual and audible results further show the potential of our approach. To the best of our knowledge, this paper represents the first application of GANs to symbolic music domain transfer.

==> Mb_run_.-tag-cycle_loss.csv <==
Wall time,Step,Value
1528399708.438252,19,1.6478698253631592
1528399723.049882,43,1.289642572402954
1528399725.579127,46,1.266093373298645
1528399731.761311,57,1.3659098148345947
1528399742.051738,72,1.256443977355957
1528399743.538456,75,1.1186937093734741
1528399755.911861,95,1.087764859199524
1528399796.999357,156,1.1485353708267212
1528399798.4931,159,1.104483962059021
1528399804.863946,168,1.0311444997787476
1528399844.688987,230,0.8886765241622925
1528399848.226147,235,1.0430314540863037
1528399861.616094,256,1.051633596420288
1528399865.156865,261,1.0152908563613892
1528399869.687953,268,0.9444155097007751
1528399873.360023,274,0.9683605432510376
1528399897.152773,309,0.9709316492080688
1528399898.28319,311,1.0376695394515991
1528399903.270792,319,1.0642852783203125
1528399921.448662,348,1.1058485507965088
1528399934.707626,368,0.8597174882888794
1528399971.754419,422,0.8637781143188477
1528399972.243252,423,1.003304362297058
1528399985.467747,443,0.8417919874191284
1528399997.10102,461,1.0888978242874146
1528399998.619277,464,1.0234969854354858
1528399999.12099,465,0.9573180675506592
1528400005.691613,475,0.8858484625816345
1528400046.683119,537,1.0678929090499878
1528400063.602078,564,0.9627078771591187
1528400074.70345,580,0.9988294839859009
1528400078.933054,587,0.9849981665611267
1528400079.440563,588,0.977513313293457
1528400102.855281,621,1.039196252822876
1528400111.65006,635,0.9418863654136658
1528400116.684457,643,0.8556673526763916
1528400119.889857,648,0.9147171974182129
1528400120.880415,650,0.9934465885162354
1528400128.750634,662,1.0220656394958496
1528400134.733666,672,1.0072885751724243
1528400169.317393,715,0.9415320754051208
1528400173.99929,723,0.9674546122550964
1528400179.744334,731,0.8106620907783508
1528400196.44653,757,0.9536433815956116
1528400201.852357,766,0.9124215841293335
1528400204.584707,770,0.7667874097824097
1528400205.568923,772,0.9084907174110413
1528400214.386895,786,0.9213654398918152
1528400215.373271,788,0.9891266822814941
1528400219.089991,793,1.0747945308685303
1528400220.918273,795,0.9469292163848877
1528400226.876105,803,1.575423240661621
1528400230.838941,809,1.0528916120529175
1528400231.344763,810,1.0279580354690552
1528400248.991874,837,0.9216360449790955
1528400295.257789,908,0.8711941242218018
1528400296.251805,910,0.7819980382919312
1528400316.719026,943,0.8688012361526489
1528400318.234383,946,0.9122358560562134
1528400329.53832,963,0.9656201004981995
1528400334.740845,972,0.9454426765441895
1528400335.240701,973,0.9733152985572815
1528400339.330262,979,0.8538942337036133
1528400339.837175,980,0.864716112613678
1528400342.895801,985,0.9102333784103394
1528400355.71871,1003,0.8387642502784729
1528400357.223675,1006,0.9843418598175049
1528400363.51389,1015,0.8633544445037842
1528400393.911134,1064,0.881723165512085
1528400396.409749,1067,0.9075573682785034
1528400399.428855,1073,0.8769875764846802
1528400403.021246,1079,0.9421157836914062
1528400406.46079,1084,0.8620091676712036
1528400413.490612,1094,0.8958412408828735
1528400416.526886,1100,0.9424169659614563
1528400420.39565,1105,0.7950870990753174
1528400454.352929,1157,0.9473944306373596
1528400457.849235,1162,0.8441466093063354
1528400458.339689,1163,0.8338726758956909
1528400470.272395,1181,0.769258975982666
1528400478.731146,1194,0.9046039581298828
1528400487.748233,1207,0.8938567638397217
1528400512.779351,1245,0.8795582056045532
1528400523.003009,1262,0.9263809323310852
1528400535.675075,1282,0.8466759920120239
1528400544.190502,1295,0.8740677833557129
1528400558.060723,1317,0.8507459163665771
1528400560.513396,1320,0.7398344874382019
1528400567.046242,1331,0.8452711701393127
1528400569.665053,1334,0.8721726536750793
1528400571.6521,1338,0.832139790058136
1528400602.416541,1386,0.8872586488723755
1528400606.134529,1392,0.8989955186843872
1528400606.632044,1393,0.8598848581314087
1528400625.95547,1415,0.7950145602226257
1528400634.018506,1427,0.8474990129470825
1528400640.682098,1437,0.8810751438140869
1528400659.725318,1467,0.8850787878036499
1528400666.848617,1478,0.7641814947128296
1528400672.70508,1486,0.8324026465415955
1528400676.321375,1492,0.7283248901367188
1528400697.380556,1524,1.0377192497253418
1528400699.386301,1528,0.9235254526138306
1528400715.182816,1553,0.9871872663497925
1528400725.251514,1569,0.9131885766983032
1528400726.567541,1570,0.8227642774581909
1528400735.965066,1585,1.2929186820983887
1528400737.945233,1589,0.9298018217086792
1528400750.102992,1606,0.896328330039978
1528400773.151621,1641,0.9405413866043091
1528400778.884016,1649,0.7922912836074829
1528400791.490061,1669,0.9860223531723022
1528400800.396157,1683,0.9869412183761597
1528400805.671477,1692,0.8444504737854004
1528400809.815786,1698,0.9194308519363403
1528400813.890211,1703,0.8937298059463501
1528400819.365702,1710,0.9075314998626709
1528400824.869266,1719,0.8382381200790405
1528400833.677975,1733,0.9662939310073853
1528400834.66251,1735,0.8388696908950806
1528400836.879892,1738,0.8846596479415894
1528400842.736649,1747,0.7942973375320435
1528400862.788325,1776,0.7778231501579285
1528400866.746809,1782,0.767764687538147
1528400882.883611,1806,0.8195806741714478
1528400896.732551,1827,0.8993057012557983
1528400907.359694,1845,0.8451229333877563
1528400913.455448,1854,0.7030045986175537
1528400921.62024,1867,0.7265398502349854
1528400923.118423,1870,0.9166645407676697
1528400928.083225,1878,0.7877087593078613
1528400954.09048,1918,0.727666437625885
1528400965.069522,1935,0.712103009223938
1528400971.078475,1945,0.7594379186630249
1528400973.255019,1948,0.7111837863922119
1528400987.121504,1968,0.6627031564712524
1528400997.697969,1984,0.6335343718528748
1528401010.036662,2002,0.5770429372787476
1528401017.956968,2014,0.5499023795127869
1528401029.018023,2031,0.5996226072311401
1528401033.019748,2037,0.5628802180290222
1528401048.725867,2061,0.5806695222854614
1528401056.8981,2074,0.5567814707756042
1528401058.380695,2077,0.5695627927780151
1528401058.873713,2078,0.6354745626449585
1528401063.559397,2086,0.5715585350990295
1528401066.595068,2090,0.6115939617156982
1528401070.82206,2097,0.5711885690689087
1528401106.52443,2146,0.5048993825912476
1528401110.268121,2150,0.6736192107200623
1528401114.508117,2157,0.5743646621704102
1528401119.987324,2166,0.4711422622203827
1528401133.957739,2188,0.40985292196273804
1528401136.92432,2192,0.47441565990448
1528401141.648262,2200,0.49863582849502563
1528401147.527886,2208,0.5237422585487366
1528401150.328553,2212,0.42564141750335693
1528401162.928407,2232,0.4337511360645294
1528401166.019171,2237,0.5305566787719727
1528401166.516358,2238,0.4550372362136841
1528401170.037099,2243,0.44422799348831177
1528401176.757891,2255,0.4528537392616272
1528401179.260955,2258,0.46897077560424805
1528401182.440957,2263,0.42279118299484253
1528401194.164438,2282,0.5890289545059204
1528401204.873937,2298,0.48211413621902466
1528401212.760172,2308,0.435981810092926
1528401219.532623,2320,0.4479455053806305
1528401236.582879,2346,0.4874568581581116
1528401242.646654,2355,0.4122328758239746
1528401264.730768,2390,0.4298135042190552
1528401265.22701,2391,0.39413338899612427
1528401266.223626,2393,0.39372923970222473
1528401295.450682,2437,0.4637061655521393
1528401300.458391,2445,0.3697509765625
1528401306.899218,2454,0.4469292163848877
1528401307.943702,2456,0.3878508508205414
1528401311.18607,2461,0.4468766152858734
1528401327.691002,2486,0.35297805070877075
1528401329.804118,2487,0.4767480492591858
1528401335.781557,2497,0.41757023334503174
1528401336.780388,2499,0.3637201189994812
1528401342.11024,2504,0.4624941349029541
1528401349.768227,2518,0.3819960355758667
1528401354.348693,2524,0.45590466260910034
1528401360.470133,2533,0.4329342842102051
1528401369.714454,2548,0.41931238770484924
1528401372.487306,2552,0.6716967225074768
1528401373.476009,2554,0.5895231366157532
1528401389.547062,2579,0.44138455390930176
1528401404.976911,2601,0.4126572906970978
1528401408.955519,2607,0.39196187257766724
1528401420.68926,2624,0.4454931318759918
1528401423.680504,2630,0.3933809995651245
1528401440.059255,2656,0.44335442781448364
1528401455.003332,2679,0.40199750661849976
1528401459.751105,2686,0.4031461775302887
1528401463.585512,2691,0.4598234295845032
1528401472.823288,2704,0.3752966821193695
1528401477.777142,2711,0.4153583347797394
1528401497.324202,2741,0.3779909014701843
1528401505.948639,2755,0.41209542751312256
1528401527.980889,2790,0.3995796740055084
1528401528.47602,2791,0.39109325408935547
1528401528.970834,2792,0.3904179036617279
1528401586.971578,2873,0.48946183919906616
1528401592.531984,2882,0.4087550938129425
1528401598.088742,2891,0.4498898983001709
1528401602.299081,2897,0.49088698625564575
1528401618.882648,2921,0.3616142272949219
1528401648.728789,2968,0.3486732542514801
1528401653.736367,2976,0.44431501626968384
1528401678.199068,3012,0.41348791122436523
1528401688.167634,3028,0.4078523516654968
1528401690.455465,3031,0.3805551826953888
1528401695.404534,3039,0.37987643480300903
1528401696.890729,3042,0.3965265154838562
1528401713.967634,3066,0.35331884026527405
1528401716.966407,3070,0.39638620615005493
1528401735.521823,3100,0.3467292785644531
1528401752.297218,3123,0.35941794514656067
1528401761.536156,3138,0.4054063558578491
1528401774.702455,3156,0.43389052152633667
1528401777.677046,3162,0.35750871896743774
1528401789.236319,3178,0.40653735399246216
1528401800.94709,3196,0.3576318323612213
1528401801.436079,3197,0.40125617384910583
1528401824.594628,3231,0.31868162751197815
1528401830.445892,3241,0.2955445945262909
1528401832.969054,3244,0.2578194737434387
1528401833.466736,3245,0.2514617443084717
1528401834.464617,3247,0.28188520669937134
1528401836.012082,3248,0.29063257575035095
1528401852.997196,3273,0.24761182069778442
1528401876.350457,3306,0.2367684245109558
1528401890.215731,3329,0.19845125079154968
1528401901.65349,3346,0.1776057332754135
1528401921.427526,3377,0.18203720450401306
1528401939.996248,3404,0.1525091826915741
1528401942.500899,3409,0.19344723224639893
1528401958.098935,3431,0.15660244226455688
1528401970.974255,3450,0.1401401311159134
1528401971.97666,3452,0.13495060801506042
1528401980.153928,3465,0.10216182470321655
1528401990.723717,3481,0.0934373289346695
1528402015.078958,3510,0.09973061084747314
1528402017.44801,3513,0.13858294486999512
1528402033.008632,3538,0.10460370779037476
1528402049.454177,3564,0.0780583918094635
1528402060.922391,3581,0.10670538991689682
1528402074.868349,3601,0.08064340054988861
1528402086.400016,3619,0.08723673969507217
1528402087.400005,3621,0.09599567949771881
1528402088.392975,3623,0.07564717531204224
1528402093.46672,3629,0.10340279340744019
1528402111.594653,3657,0.07332757115364075
1528402120.577597,3671,0.09489408880472183
1528402157.237085,3727,0.08551385253667831
1528402160.352294,3731,0.07895079255104065
1528402165.007144,3739,0.07785233855247498
1528402166.524113,3742,0.08767690509557724
1528402186.947542,3773,0.09858052432537079
1528402191.742209,3781,0.08690054714679718
1528402200.126394,3794,0.07035455107688904
1528402203.649551,3799,0.10088410973548889
1528402214.534878,3815,0.08782640844583511
1528402218.47442,3820,0.09746857732534409
1528402219.476577,3822,0.0712159126996994
1528402225.446532,3832,0.08129395544528961
1528402228.048209,3836,0.07827559113502502
1528402246.350841,3865,0.09932225942611694
1528402254.366726,3877,0.05660182982683182
1528402288.899214,3929,0.05847472697496414
1528402294.183305,3936,0.19173848628997803
1528402296.161262,3940,0.09715457260608673
1528402303.277727,3951,0.16690146923065186
1528402307.204389,3957,0.11521659791469574
1528402324.800118,3985,0.14863057434558868
1528402340.525366,4010,0.14479799568653107
1528402342.003926,4011,0.08539900928735733
1528402349.006711,4023,0.08990360796451569
1528402356.126119,4034,0.07884428650140762
1528402357.639368,4037,0.06722976267337799
1528402394.399948,4094,0.10513687133789062
1528402397.885944,4099,0.06294138729572296
1528402398.387391,4100,0.06506885588169098
1528402406.083944,4110,0.06284500658512115
1528402452.885604,4183,0.07287947833538055
1528402459.140038,4194,0.07692652940750122
1528402459.634185,4195,0.07894070446491241
1528402461.582908,4197,0.07132337242364883
1528402465.757025,4202,0.08319437503814697
1528402466.268247,4203,0.07984738796949387
1528402486.767401,4228,0.1395854949951172
1528402490.134494,4233,0.05976681783795357
1528402491.645,4236,0.08136166632175446
1528402496.714653,4244,0.07041924446821213
1528402509.591169,4264,0.05590011924505234
1528402512.454542,4267,0.06479309499263763
1528402512.950245,4268,0.07342267781496048
1528402522.134391,4283,0.07287594676017761
1528402532.89021,4299,0.06297612190246582
1528402537.839351,4305,0.06739238649606705
1528402545.936041,4318,0.08098753541707993
1528402546.923444,4320,0.06842315196990967
1528402555.399515,4333,0.052996281534433365
1528402579.110226,4370,0.07542853057384491
1528402594.612624,4394,0.0783977061510086
1528402600.284513,4401,0.0850461795926094
1528402604.149856,4407,0.05028620362281799
1528402620.135079,4431,0.05751179903745651
1528402621.631254,4434,0.061373330652713776
1528402649.162292,4476,0.05117751285433769
1528402661.273259,4493,0.055098749697208405
1528402672.752071,4510,0.08228880167007446
1528402673.24813,4511,0.07099646329879761
1528402686.411616,4531,0.07414853572845459
1528402689.161697,4534,0.07325984537601471
1528402695.209219,4543,0.10018421709537506
1528402718.803016,4579,0.06355439126491547
1528402720.2879,4582,0.044162679463624954
1528402730.558499,4598,0.04555930942296982
1528402731.559609,4600,0.05992410331964493
1528402750.952475,4629,0.10542388260364532
1528402769.691406,4657,0.0583263598382473
1528402774.754322,4665,0.05890597403049469
1528402776.741113,4669,0.06990501284599304
1528402782.316089,4677,0.05577510967850685
1528402789.575259,4688,0.06028696149587631
1528402806.505042,4714,0.056115031242370605
1528402809.649273,4719,0.08068202435970306
1528402819.578177,4735,0.08853141218423843
1528402831.035404,4751,0.0626915842294693
1528402835.8295,4759,0.06503057479858398
1528402842.394841,4768,0.13473016023635864
1528402847.86209,4777,0.08592552691698074
1528402854.117223,4788,0.05681134760379791
1528402855.614998,4789,0.07241705805063248
1528402864.325066,4801,0.08352062851190567
1528402865.323505,4803,0.05625496804714203
1528402867.821251,4806,0.05440056324005127
1528402889.965435,4841,0.0427774041891098
1528402896.615862,4853,0.09202763438224792
1528402908.72404,4872,0.06566671282052994
1528402923.352968,4895,0.08639727532863617
1528402941.568644,4915,0.06129837781190872
1528402966.648618,4955,0.05477456748485565
1528402971.608343,4963,0.061272844672203064
1528402978.28482,4972,0.05061304569244385
1528402979.794716,4975,0.06694154441356659
1528402980.803925,4977,0.056822195649147034
1528403014.724737,5028,0.09354624152183533
1528403016.229159,5031,0.05500645935535431
1528403028.811095,5051,0.06640896201133728
1528403029.811807,5053,0.06753600388765335
1528403030.309101,5054,0.06873583793640137
1528403034.82519,5061,0.05825750157237053
1528403046.547898,5079,0.0581897608935833
1528403065.300279,5107,0.08046326041221619
1528403079.118619,5127,0.05354313552379608
1528403080.114984,5129,0.037416182458400726
1528403084.078201,5135,0.04933718219399452
1528403104.136891,5166,0.06591517478227615
1528403114.262474,5183,0.04610450565814972
1528403127.784015,5201,0.043688151985406876
1528403132.781339,5209,0.056812964379787445
1528403152.877173,5240,0.08086563646793365
1528403170.63322,5267,0.045191191136837006
1528403186.073493,5290,0.045856133103370667
1528403205.420497,5319,0.03627153858542442
1528403212.728343,5330,0.05050475150346756
1528403222.635256,5346,0.05196075141429901
1528403231.683249,5360,0.06048506498336792
1528403245.878099,5381,0.03648993745446205
1528403273.097234,5421,0.04732523113489151
1528403287.613522,5443,0.03607741743326187
1528403291.109844,5448,0.03535531461238861
1528403313.685971,5485,0.05002184584736824
1528403321.036211,5496,0.03403255715966225
1528403326.784282,5502,0.05271374434232712
1528403335.554111,5516,0.036311790347099304
1528403337.698959,5518,0.05260316655039787
1528403356.962416,5550,0.047556646168231964
1528403372.49985,5574,0.037951644510030746
1528403380.160791,5586,0.03824524208903313
1528403381.157564,5588,0.04788702726364136
1528403385.119907,5594,0.06169833987951279
1528403394.082828,5606,0.05085837468504906
1528403414.675083,5631,0.038509901612997055
1528403432.437407,5659,0.03866218775510788
1528403433.421785,5661,0.03575789928436279
1528403436.351254,5665,0.03211937099695206
1528403445.670782,5680,0.03251606971025467
1528403474.048514,5721,0.03902391344308853
1528403475.539818,5724,0.04449700564146042
1528403499.7489,5760,0.028714846819639206
1528403510.888924,5777,0.0336788110435009
1528403512.377929,5780,0.03220951557159424
1528403518.260343,5790,0.03920584172010422
1528403534.474119,5808,0.03243532031774521
1528403534.974566,5809,0.035484444350004196
1528403546.166332,5826,0.027361270040273666
1528403547.671519,5829,0.02284480631351471
1528403569.160867,5863,0.025698788464069366
1528403570.172426,5865,0.03693777322769165
1528403574.967123,5872,0.047856591641902924
1528403591.902472,5899,0.03572311997413635
1528403599.627629,5908,0.04432057589292526
1528403612.83845,5929,0.04544974863529205
1528403627.92314,5953,0.030040062963962555
1528403631.067708,5958,0.047330133616924286
1528403635.034975,5964,0.05684218555688858
1528403652.523614,5991,0.03209120035171509
1528403667.402305,6011,0.029913827776908875
1528403669.896716,6016,0.028177721425890923
1528403680.045412,6031,0.4258003532886505
1528403683.60323,6036,0.0795622318983078
1528403699.771311,6061,0.02970743179321289
1528403712.000753,6079,0.03563747927546501
1528403714.74669,6083,0.029875949025154114
1528403717.250394,6088,0.0412125363945961
1528403729.804409,6104,0.032868869602680206
1528403730.789579,6106,0.049073539674282074
1528403741.693164,6122,0.03352201730012894
1528403742.702017,6124,0.07005506753921509
1528403746.688703,6130,0.06457026302814484
1528403747.689545,6132,0.031179282814264297
1528403757.246612,6146,0.054287686944007874
1528403759.375952,6150,0.04348130151629448
1528403773.966562,6173,0.04941155016422272
1528403780.397708,6182,0.061252593994140625
1528403793.665728,6201,0.07380460202693939
1528403800.940225,6212,0.05774408206343651
1528403801.945364,6214,0.08282238245010376
1528403806.17132,6220,0.0476701557636261
1528403814.395649,6233,0.05261775106191635
1528403826.691083,6251,0.044235505163669586
1528403851.979919,6290,0.04202045127749443
1528403870.228872,6313,0.04997003450989723
1528403872.203007,6317,0.030950753018260002
1528403872.701002,6318,0.05078491196036339
1528403877.941177,6325,0.03463111072778702
1528403888.38452,6342,0.04793413728475571
1528403895.793326,6353,0.03814994916319847
1528403902.991312,6364,0.0442182794213295
1528403907.648161,6371,0.03414696082472801
1528403911.49687,6377,0.034522026777267456
1528403928.461408,6401,0.028389425948262215
1528403965.034666,6456,0.034155093133449554
1528403967.030686,6460,0.029467638581991196
1528403990.430825,6496,0.035219114273786545
1528403990.94816,6497,0.0340728834271431
1528403995.682858,6501,0.0500577948987484
1528404008.596321,6521,0.031997062265872955
1528404009.098994,6522,0.025066018104553223
1528404009.606296,6523,0.02851635217666626
1528404016.025764,6531,0.024782694876194
1528404043.37275,6575,0.03177126497030258
1528404047.873369,6582,0.03386351838707924
1528404050.183367,6585,0.02832963690161705
1528404063.926937,6604,0.029919954016804695
1528404097.639015,6658,0.02886689454317093
1528404104.235934,6667,0.05146864801645279
1528404105.255626,6669,0.039672572165727615
1528404108.241701,6673,0.028560876846313477
1528404111.248352,6679,0.03241261839866638
1528404114.146735,6682,0.020066428929567337
1528404119.613085,6689,0.02757880464196205
1528404124.571992,6697,0.04383847117424011
1528404127.055376,6700,0.028243646025657654
1528404135.931641,6712,0.036664657294750214
1528404153.064349,6739,0.0286662969738245
1528404155.941549,6743,0.03719908744096756
1528404162.481745,6754,0.03027142584323883
1528404169.810377,6765,0.025027258321642876
1528404215.47078,6833,0.024253640323877335
1528404224.956416,6847,0.03482843190431595
1528404230.021997,6855,0.025874536484479904
1528404239.237227,6869,0.027910951524972916
1528404239.94528,6870,0.023445874452590942
1528404257.112736,6896,0.02607300877571106
1528404267.962543,6910,0.025118183344602585
1528404285.588411,6935,0.019953608512878418
1528404304.215828,6964,0.028035279363393784
1528404305.727907,6967,0.018988411873579025
1528404323.468421,6993,0.018717721104621887
1528404340.617499,7011,0.02208695188164711
1528404342.633322,7015,0.0240183062851429
1528404359.156954,7040,0.03207144886255264
1528404363.726588,7047,0.03325292095541954
1528404377.172834,7066,0.025144390761852264
1528404393.276834,7092,0.025600824505090714
1528404405.051994,7107,0.02913057804107666
1528404410.138099,7115,0.02782847359776497
1528404410.64237,7116,0.01665443927049637
1528404424.098318,7138,0.01603403314948082
1528404426.113959,7142,0.02050510048866272
1528404434.804639,7156,0.022928401827812195
1528404447.893637,7176,0.030331557616591454
1528404460.847277,7196,0.0487101785838604
1528404467.600055,7205,0.03199952468276024
1528404474.326799,7214,0.03344142064452171
1528404475.812558,7217,0.031824126839637756
1528404488.045409,7236,0.02066146582365036
1528404489.544357,7239,0.01962786540389061
1528404495.267353,7248,0.025125831365585327
1528404519.431254,7285,0.014821844175457954
1528404532.10637,7301,0.021658089011907578
1528404539.326829,7312,0.014073864556849003
1528404551.612135,7330,0.028459327295422554
1528404557.69603,7340,0.01920761726796627
1528404558.200962,7341,0.016477860510349274
1528404566.302283,7354,0.013848528265953064
1528404569.4066,7359,0.02486000955104828
1528404569.909122,7360,0.0222347229719162
1528404584.198783,7383,0.014794809743762016
1528404586.966203,7387,0.03809777647256851
1528404597.327884,7402,0.028660008683800697
1528404617.357593,7432,0.02129187434911728
1528404622.850999,7441,0.032899465411901474
1528404625.424108,7444,0.03886944428086281
1528404629.954946,7451,0.03219863772392273
1528404636.035939,7461,0.017779184505343437
1528404638.253104,7464,0.02409777045249939
1528404640.749721,7469,0.03047812357544899
1528404647.483089,7479,0.01443399116396904
1528404664.72009,7503,0.02783731371164322
1528404670.263991,7512,0.04185215011239052
1528404683.807313,7531,0.021315842866897583
1528404694.45184,7548,0.013052310794591904
1528404728.381026,7597,0.017067570239305496
1528404737.698692,7610,0.022081539034843445
1528404739.217976,7613,0.020098231732845306
1528404760.35307,7645,0.015043488703668118
1528404770.977377,7662,0.021327435970306396
1528404777.695316,7672,0.02819249778985977
1528404780.22804,7677,0.029190950095653534
1528404788.420902,7688,0.02662433683872223
1528404792.480945,7694,0.03098117932677269
1528404797.989991,7701,0.02670171856880188
1528404813.870706,7719,0.015768365934491158
1528404817.084108,7724,0.0269173514097929
1528404819.598115,7729,0.01891278475522995
1528404830.815202,7747,0.01824183762073517
1528404838.221814,7758,0.02371985837817192
1528404839.693994,7761,0.027389375492930412
1528404853.148764,7781,0.019002817571163177
1528404858.036875,7789,0.02000279352068901
1528404864.89328,7799,0.012431042268872261
1528404873.713846,7811,0.016865894198417664
1528404889.337494,7834,0.021062586456537247
1528404891.813847,7839,0.10557068884372711
1528404932.164084,7900,0.01779528334736824
1528404933.546838,7901,0.024401821196079254
1528404954.41543,7933,0.017255418002605438
1528404981.250209,7976,0.03252112865447998
1528404987.006917,7984,0.03202461078763008
1528404991.950191,7992,0.011389260180294514
1528404992.450054,7993,0.011026421561837196
1528405015.119267,8027,0.02607010118663311
1528405022.725471,8038,0.01945420354604721
1528405030.601939,8050,0.03117579221725464
1528405040.896024,8067,0.022295288741588593
1528405081.888149,8127,0.012075225822627544
1528405098.198684,8151,0.01970834657549858
1528405116.885319,8181,0.02051042765378952
1528405119.950606,8185,0.01812443695962429
1528405128.891566,8199,0.01507753785699606
1528405141.248054,8216,0.021612465381622314
1528405145.868475,8222,0.019675005227327347
1528405173.606822,8264,0.008776812814176083
1528405184.037123,8280,0.017858821898698807
1528405190.576935,8291,0.028230741620063782
1528405196.732403,8300,0.017098018899559975
1528405202.758603,8308,0.0345538929104805
1528405216.223857,8328,0.019629474729299545
1528405217.896509,8330,0.013765338808298111
1528405219.600008,8333,0.018403859809041023
1528405220.599742,8335,0.020367778837680817
1528405224.987158,8341,0.01599007099866867
1528405238.803267,8361,0.021867606788873672
1528405241.41272,8364,0.018964966759085655
1528405244.818658,8369,0.012031410820782185
1528405250.183026,8376,0.011436385102570057
1528405251.200783,8378,0.013385285623371601
1528405289.334467,8429,0.016877949237823486
1528405296.457236,8440,0.01838209666311741
1528405301.352152,8448,0.057131655514240265
1528405313.858882,8468,0.007196218706667423
1528405314.349103,8469,0.008357938379049301
1528405316.853206,8471,0.01050571445375681
1528405325.747889,8485,0.00918036513030529
1528405327.73148,8489,0.010288533754646778
1528405334.426096,8498,0.007326667197048664
1528405334.937663,8499,0.011063490062952042
1528405345.127584,8504,0.011289863847196102
1528405349.125416,8509,0.011507312767207623
1528405358.557491,8524,0.020397229120135307
1528405378.983917,8555,0.012338671833276749
1528405385.975901,8567,0.007703275419771671
1528405391.425683,8574,0.010144131258130074
1528405393.915818,8579,0.00872315838932991
1528405402.773838,8593,0.01667044311761856
1528405408.946996,8602,0.018153570592403412
1528405420.234943,8617,0.014397731982171535
1528405426.96902,8628,0.012873108498752117
1528405431.812236,8635,0.012126253917813301
1528405433.17548,8636,0.011007328517735004
1528405438.579039,8645,0.014936779625713825
1528405462.679758,8683,0.016528651118278503
1528405467.645285,8691,0.010753927752375603
1528405468.955991,8692,0.02076336368918419
1528405470.986539,8696,0.012887490913271904
1528405493.415972,8728,0.01040108222514391
1528405525.525778,8775,0.014631005935370922
1528405527.513491,8779,0.016730960458517075
1528405539.089169,8797,0.014931895770132542
1528405543.587558,8802,0.00783478282392025
1528405555.385686,8820,0.014157386496663094
1528405556.890932,8823,0.011767759919166565
1528405571.849909,8844,0.014817246235907078
1528405579.113176,8855,0.011885697022080421
1528405595.19873,8879,0.006715134251862764
1528405599.447532,8886,0.010490123182535172
1528405612.820562,8903,0.012828083708882332
1528405613.807558,8905,0.018058069050312042
1528405616.386931,8908,0.013892106711864471
1528405631.135529,8929,0.0076151518151164055
1528405632.128245,8931,0.005400561727583408
1528405635.46778,8936,0.019225703552365303
1528405641.9559,8947,0.010652542114257812
1528405649.855875,8959,0.00843274686485529
1528405660.753723,8976,0.008841892704367638
1528405672.067187,8994,0.011153553612530231
1528405676.022416,9000,0.009903978556394577
1528405680.426432,9005,0.005687085911631584
1528405683.891082,9010,0.015451276674866676
1528405696.787569,9028,0.0068746102042496204
1528405697.283348,9029,0.007571806199848652
1528405714.120109,9056,0.007789935451000929
1528405719.809225,9064,0.007860499434173107
1528405726.769056,9074,0.010671202093362808
1528405733.560389,9085,0.007612431887537241
1528405749.761708,9106,0.021781791001558304
1528405765.350713,9124,0.00923917256295681
1528405785.781071,9156,0.006213397718966007
1528405786.282856,9157,0.00673269247636199
1528405790.220711,9163,0.01007965300232172
1528405825.021464,9215,0.009154494851827621
1528405826.002544,9217,0.007355214096605778
1528405831.717466,9227,0.01044369488954544
1528405836.26587,9234,0.018089760094881058
1528405854.861163,9261,0.006702217273414135
1528405868.277051,9282,0.01099015399813652
1528405874.973667,9292,0.0059739938005805016
1528405886.860612,9308,0.008259174413979053
1528405887.862857,9310,0.014258568175137043
1528405891.97342,9317,0.014634856954216957
1528405911.847505,9349,0.013206864707171917
1528405915.86047,9354,0.008569634519517422
1528405923.447869,9365,0.016751602292060852
1528405925.903838,9370,0.013366962783038616
1528405956.118081,9413,0.015047119930386543
1528405957.60918,9416,0.007657565642148256
1528405971.09462,9436,0.006387415342032909
1528405974.915477,9442,0.008616350591182709
1528405975.414198,9443,0.009532077237963676
1528405992.106278,9469,0.009128989651799202
1528405995.580193,9476,0.008521039970219135
1528406036.052216,9538,0.006716389674693346
1528406036.546298,9539,0.013761083595454693
1528406041.808828,9548,0.007297005038708448
1528406046.750512,9555,0.009166409261524677
1528406049.555262,9558,0.028554826974868774
1528406054.008656,9565,0.012519555166363716
1528406057.133615,9568,0.006755188573151827
1528406070.090072,9590,0.0035130709875375032
1528406078.557716,9601,0.0043388004414737225
1528406086.242958,9612,0.029297376051545143
1528406093.312318,9622,0.008600056171417236
1528406094.300112,9624,0.00837405864149332
1528406094.789754,9625,0.00788083765655756
1528406096.277538,9628,0.010295314714312553
1528406112.261964,9652,0.01509605161845684
1528406116.277263,9658,0.006926398258656263
1528406130.269835,9681,0.012685151770710945
1528406136.98419,9691,0.006235224194824696
1528406140.951199,9699,0.01099920179694891
1528406149.446613,9711,0.006134399212896824
1528406181.561234,9760,0.01020728424191475
1528406182.051388,9761,0.009661510586738586
1528406187.023886,9769,0.019862335175275803
1528406192.313507,9778,0.006626395508646965
1528406215.980158,9813,0.003584606107324362
1528406237.93138,9841,0.0065108356066048145
1528406240.495746,9844,0.009572395123541355
1528406266.288795,9884,0.008076458238065243
1528406282.121309,9908,0.0030947888735681772
1528406290.416961,9918,0.008699484169483185
1528406326.168727,9973,0.00405346043407917
1528406334.488938,9986,0.004170041996985674
1528406340.967881,9997,0.009800294414162636
1528406353.773722,10015,0.006086386274546385
1528406376.295509,10051,0.005856132134795189
1528406379.666143,10056,0.006331503391265869
1528406380.170423,10057,0.007700636051595211
1528406382.144127,10059,0.007042856886982918
1528406390.844959,10073,0.012942887842655182
1528406399.544057,10085,0.006558820605278015
1528406415.300394,10108,0.003461024723947048
1528406418.726857,10113,0.003925980068743229
1528406419.219194,10114,0.008105460554361343
1528406429.260018,10129,0.007747681811451912
1528406432.976541,10135,0.0083730798214674
1528406439.79503,10145,0.004286335781216621
1528406456.123383,10169,0.011855630204081535
1528406467.019662,10186,0.011010952293872833
1528406482.470856,10208,0.005183666944503784
1528406502.348122,10239,0.018216636031866074
1528406506.825168,10246,0.038873251527547836
1528406509.080381,10249,0.06150921806693077
1528406514.567796,10257,0.018271775916218758
1528406525.347613,10273,0.0068748947232961655
1528406528.277754,10277,0.008367744274437428
1528406532.314135,10282,0.025301028043031693
1528406533.323711,10284,0.011869478970766068
1528406534.312872,10286,0.012691923417150974
1528406536.745154,10289,0.0059401970356702805
1528406558.712987,10324,0.005753956735134125
1528406563.248907,10331,0.00589456083253026
1528406574.159887,10347,0.009671895764768124
1528406588.338573,10367,0.004070547875016928
1528406605.583568,10395,0.00925256684422493
1528406606.578079,10397,0.010323140770196915
1528406607.073079,10398,0.01180414017289877
1528406609.419551,10400,0.015614124946296215
1528406613.32215,10406,0.0047342823818326
1528406619.933252,10415,0.005623352713882923
1528406623.883483,10421,0.014419304206967354
1528406627.422672,10426,0.011197667568922043
1528406646.464527,10455,0.022652218118309975
1528406655.972165,10469,0.012524296529591084
1528406662.434196,10480,0.006405821070075035
1528406669.290554,10490,0.013228408992290497
1528406671.262561,10494,0.00851837545633316
1528406671.751799,10495,0.006083592306822538
1528406695.048447,10523,0.013254258781671524
1528406700.524347,10532,0.00974755547940731
1528406705.287399,10540,0.003238082630559802
1528406715.591679,10555,0.004494539462029934
1528406716.086156,10556,0.003207565052434802
1528406722.949062,10568,0.0033713553566485643
1528406743.045554,10599,0.009533820673823357
1528406750.660108,10608,0.006457074545323849
1528406757.774523,10621,0.004495585337281227
1528406760.386257,10624,0.002342118415981531
1528406760.882601,10625,0.003408400807529688
1528406764.292865,10630,0.008609600365161896
1528406770.323369,10639,0.004439465701580048
1528406775.586549,10647,0.007032572291791439
1528406780.795577,10654,0.0261923149228096
1528406781.285452,10655,0.015360741876065731
1528406791.307455,10672,0.005479495041072369
1528406811.857126,10702,0.08064402639865875
1528406818.757399,10712,0.007927026599645615
1528406842.275089,10749,0.008143698796629906
1528406847.75994,10758,0.00839462410658598
1528406848.265288,10759,0.010321461595594883
1528406852.246036,10765,0.017022404819726944
1528406863.398701,10781,0.006933311931788921
1528406867.845785,10788,0.00806626956909895
1528406886.692229,10816,0.007411781698465347
1528406887.185587,10817,0.004780549556016922
1528406894.358153,10826,0.00445705046877265
1528406896.821588,10831,0.00541421864181757
1528406903.012719,10842,0.003475298173725605
1528406909.194465,10851,0.0066862935200333595
1528406918.547944,10865,0.00463144201785326
1528406925.45901,10876,0.00512807397171855
1528406945.634731,10903,0.00884951651096344
1528406947.110628,10906,0.0032584723085165024
1528406953.947865,10915,0.00452300813049078
1528406968.712034,10940,0.012347551062703133
1528406971.996269,10944,0.008066672831773758
1528406977.453389,10953,0.017233220860362053
1528406986.29493,10967,0.006277637556195259
1528406990.580787,10973,0.005308293271809816
1528406991.582068,10975,0.0029180552810430527
1528407016.238497,11009,0.0032927989959716797
1528407020.168704,11015,0.006023735273629427
1528407024.147127,11021,0.007958810776472092
1528407025.138888,11023,0.016430359333753586
1528407025.638139,11024,0.020230190828442574
1528407033.264469,11034,0.014249827712774277
1528407035.746205,11039,0.006367519032210112
1528407044.409539,11053,0.010303840972483158
1528407049.600939,11062,0.004591580480337143
1528407061.062352,11078,0.00479588657617569
1528407080.28828,11103,0.003343799617141485
1528407092.711997,11122,0.00618978776037693
1528407098.165786,11131,0.006569972727447748
1528407108.921487,11149,0.008585191331803799
1528407121.407772,11167,0.0049623665399849415
1528407128.55349,11176,0.007876700721681118
1528407143.251508,11199,0.012752613052725792
1528407145.136328,11201,0.005421935580670834
1528407145.631315,11202,0.009169484488666058
1528407182.883922,11253,0.0040793102234601974
1528407187.733103,11261,0.006718102376908064
1528407190.284418,11264,0.005093507934361696
1528407196.199549,11273,0.01249130629003048
1528407208.277785,11290,0.008383933454751968
1528407222.374421,11311,0.0043726093135774136
1528407231.574387,11326,0.015588803216814995
1528407241.24967,11342,0.007029155269265175
1528407254.820758,11362,0.0069160908460617065
1528407258.955508,11369,0.0037953006103634834
1528407264.511485,11376,0.004452805034816265
1528407267.004653,11381,0.002732187043875456
1528407288.421411,11412,0.004907472990453243
1528407294.185606,11420,0.005939667113125324
1528407296.527504,11422,0.007177391555160284
1528407318.731289,11456,0.005131616722792387
1528407320.226554,11459,0.0037224977277219296
1528407329.650759,11473,0.002570969518274069
1528407331.154121,11476,0.005641417112201452
1528407338.696557,11487,0.009928368031978607
1528407342.78926,11493,0.011449802666902542
1528407361.085908,11521,0.0051628584042191505
1528407363.369274,11524,0.007462598383426666
1528407363.863257,11525,0.0030167284421622753
1528407368.425341,11531,0.007155499886721373
1528407369.416497,11533,0.004316081292927265
1528407381.139401,11550,0.007183642126619816
1528407386.108301,11558,0.005246417596936226
1528407391.991556,11567,0.0039933775551617146
1528407401.206733,11582,0.006903990171849728
1528407412.524404,11598,0.005733823403716087
1528407438.767806,11637,0.0022591031156480312
1528407446.304932,11649,0.006992710754275322
1528407447.291274,11651,0.00763041852042079
1528407454.689243,11661,0.012468559667468071
1528407460.94349,11672,0.0034347237087786198
1528407466.489469,11679,0.002688826061785221
1528407470.01137,11686,0.003170739160850644
1528407471.011109,11688,0.0063806441612541676
1528407484.822422,11705,0.0020287868101149797
1528407496.835831,11724,0.004735166672617197
1528407521.057014,11760,0.00469470489770174
1528407527.467952,11770,0.005816591903567314
1528407538.955266,11787,0.008210325613617897
1528407541.926396,11793,0.004896333906799555
1528407549.07972,11802,0.00537615641951561
1528407568.913023,11832,0.0034440020099282265
1528407584.016147,11855,0.0035920017398893833
1528407584.511468,11856,0.006307979114353657
1528407595.592084,11874,0.0033722692169249058
1528407614.420479,11902,0.009140478447079659
1528407618.058986,11907,0.005154271610081196
1528407630.509046,11920,0.005714020691812038
1528407631.003927,11921,0.005704822018742561
1528407639.465716,11934,0.0041813598945736885
1528407644.470039,11942,0.010736091062426567
1528407647.583251,11947,0.010273946449160576
1528407648.570125,11949,0.004919826053082943
1528407649.066383,11950,0.006551697384566069
1528407662.34004,11970,0.005021870136260986
1528407665.647945,11975,0.012008094228804111
1528407674.303259,11989,0.004828174598515034
1528407681.289729,11999,0.003593350062146783
1528407684.666807,12004,0.004038744606077671
1528407689.159488,12011,0.006506356876343489
1528407701.190576,12030,0.007175041362643242
1528407709.046276,12042,0.00612023938447237
1528407731.603118,12077,0.002825747476890683
1528407737.310331,12086,0.002740104915574193
1528407770.765209,12134,0.0031809755600988865
1528407773.239141,12139,0.0028257041703909636
1528407782.465651,12154,0.006384313106536865
1528407789.448055,12165,0.009454179555177689
1528407793.032449,12169,0.005380439572036266
1528407802.862494,12185,0.003437663661316037
1528407811.998082,12198,0.007925734855234623
1528407825.458337,12218,0.005345334764569998
1528407832.471402,12227,0.005428580567240715
1528407838.183203,12235,0.004250623751431704
1528407851.756657,12255,0.004488954320549965
1528407861.713374,12271,0.0065508452244102955
1528407874.653967,12291,0.005325258709490299
1528407876.126201,12294,0.003024003468453884
1528407886.626828,12310,0.007246797438710928
1528407896.243121,12326,0.004085860215127468
1528407904.345849,12337,0.003597577568143606
1528407942.230609,12397,0.0032180543057620525
1528407948.707584,12406,0.0027434728108346462
1528407950.490277,12407,0.0032046600244939327
1528407969.788803,12437,0.005834365263581276
1528407982.642253,12456,0.002974028931930661
1528407984.128981,12459,0.0037530669942498207
1528407998.979923,12481,0.004962278995662928
1528408029.633285,12525,0.01222140621393919
1528408041.710646,12546,0.005028142593801022
1528408045.654377,12552,0.003680858528241515
1528408046.644549,12554,0.0021941009908914566
1528408060.265993,12575,0.005917947739362717
1528408073.90212,12597,0.004737783223390579
1528408097.890278,12626,0.0034965011291205883
1528408128.881116,12672,0.0044635264202952385
1528408139.321414,12688,0.00436287559568882
1528408147.238794,12700,0.004181631840765476
1528408184.5042,12759,0.003081287257373333
1528408196.074017,12775,0.00314965914003551
1528408217.032521,12806,0.005707349628210068
1528408223.71637,12814,0.0053052157163619995
1528408236.809558,12835,0.0032034236937761307
1528408252.115609,12860,0.003003906924277544
1528408255.194714,12865,0.007048225030303001
1528408263.606721,12878,0.006859097629785538
1528408271.673638,12891,0.00436102831736207
1528408274.651381,12897,0.003986012190580368
1528408303.504104,12939,0.005806563887745142
1528408304.000418,12940,0.005350587889552116
1528408307.047745,12945,0.003169300965964794
1528408316.700149,12960,0.005345065146684647
1528408335.815995,12990,0.0067662643268704414
1528408355.780607,13018,0.005183902103453875
1528408367.80443,13035,0.002492450177669525
1528408385.745169,13062,0.006559283472597599
1528408386.241395,13063,0.0024809804745018482
1528408390.734619,13071,0.004862491507083178
1528408398.621412,13083,0.006342465057969093
1528408400.110318,13086,0.010044830851256847
1528408406.534663,13095,0.0059584034606814384
1528408417.289487,13110,0.004378146026283503
1528408419.27856,13114,0.00483549851924181
1528408421.434633,13116,0.003096812404692173
1528408431.263899,13131,0.006256296299397945
1528408442.708844,13149,0.0044335233978927135
1528408453.891252,13167,0.00433138944208622
1528408465.185812,13182,0.005384169518947601
1528408470.945046,13192,0.004162903409451246
1528408472.437751,13195,0.002317348262295127
1528408481.713572,13207,0.002231922000646591
1528408483.591411,13208,0.003403477370738983
1528408485.55686,13212,0.004249916411936283
1528408504.393247,13240,0.0066723874770104885
1528408520.003626,13266,0.0034780194982886314
1528408541.534454,13299,0.0026899357326328754
1528408546.160087,13304,0.0018417268292978406
1528408553.523245,13314,0.0024047873448580503
1528408581.328312,13350,0.005465960130095482
1528408584.639598,13355,0.005463312845677137
1528408616.09026,13403,0.0024630525149405003
1528408618.078329,13407,0.0035853362642228603
1528408630.874718,13427,0.0024442397989332676
1528408661.869754,13475,0.0028980993665754795
1528408662.36365,13476,0.0036905643064528704
1528408679.660082,13502,0.003756660269573331
1528408681.757541,13505,0.0017251690151169896
1528408708.406177,13547,0.003762430278584361
1528408718.275529,13563,0.00720818480476737
1528408740.391211,13598,0.004411643836647272
1528408751.921714,13613,0.003680853173136711
1528408757.119042,13621,0.003396332962438464
1528408760.845922,13626,0.007123582996428013
1528408761.337126,13627,0.005782271735370159
1528408781.572268,13660,0.0020673214457929134
1528408792.158863,13677,0.002726004458963871
1528408794.70935,13680,0.004194983281195164
1528408796.209374,13683,0.007436645217239857
1528408804.866858,13696,0.002475762739777565
1528408824.058118,13723,0.005362790077924728
1528408835.956786,13741,0.0037236243952065706
1528408840.658836,13748,0.002484270604327321
1528408845.050277,13755,0.00272098439745605
1528408854.990751,13771,0.0023159233387559652
1528408858.951154,13777,0.004345799796283245
1528408872.972497,13798,0.004069377202540636
1528408883.0001,13811,0.0030832341872155666
1528408890.168049,13822,0.00306274788454175
1528408905.532883,13846,0.002109721302986145
1528408920.336497,13869,0.0032235945109277964
1528408922.972029,13872,0.0015965115744620562
1528408932.210987,13885,0.00457258615642786
1528408934.185083,13889,0.004001842811703682
1528408937.757023,13895,0.003628113539889455
1528408952.570308,13916,0.0042161643505096436
1528408960.440127,13928,0.005479088518768549
1528408966.028587,13938,0.003911029547452927
1528408966.525019,13939,0.004915276076644659
1528408978.905178,13958,0.0021421043202281
1528408981.422686,13961,0.003639247501268983
1528408985.407081,13969,0.0030486711766570807
1528408987.05376,13970,0.003037714399397373
1528408987.568918,13971,0.0020701256580650806
1528408991.283692,13977,0.0031324410811066628
1528409004.228668,13997,0.0038595199584960938
1528409005.227361,13999,0.0028348963242024183
1528409017.860245,14017,0.0041983462870121
1528409019.342982,14020,0.0032471069134771824


==> Mb_run_.-tag-d_loss.csv <==
Wall time,Step,Value
1528399708.470801,19,0.9018169641494751
1528399723.085208,43,0.6720644235610962
1528399725.61224,46,0.6566963195800781
1528399731.79368,57,0.6197364330291748
1528399742.087286,72,0.6389221549034119
1528399743.573319,75,0.8609672784805298
1528399755.945134,95,0.857829213142395
1528399797.031897,156,0.5337381958961487
1528399798.526026,159,0.5338459610939026
1528399804.896647,168,0.5401239395141602
1528399844.722185,230,0.4783037304878235
1528399848.258265,235,0.4996013641357422
1528399861.648291,256,0.6523889303207397
1528399865.189608,261,0.4322187006473541
1528399869.720924,268,0.5164364576339722
1528399873.396424,274,0.4269302785396576
1528399897.185959,309,0.6294249296188354
1528399898.316933,311,0.5606229305267334
1528399903.303499,319,0.49288612604141235
1528399921.482753,348,0.46055907011032104
1528399934.74283,368,0.49079060554504395
1528399971.787704,422,0.6230834722518921
1528399972.275987,423,0.5321190357208252
1528399985.500165,443,0.5218509435653687
1528399997.133895,461,0.5520669221878052
1528399998.652321,464,0.5694149732589722
1528399999.15373,465,0.5338722467422485
1528400005.723889,475,0.4794052243232727
1528400046.715482,537,0.41242489218711853
1528400063.637539,564,0.5321722626686096
1528400074.735684,580,0.5847194790840149
1528400078.968509,587,0.5585557818412781
1528400079.473119,588,0.5435248017311096
1528400102.888057,621,0.49947232007980347
1528400111.686695,635,0.4849559962749481
1528400116.716816,643,0.6298030018806458
1528400119.922156,648,0.4773942828178406
1528400120.915206,650,0.5768269300460815
1528400128.78381,662,0.5612374544143677
1528400134.765817,672,0.5308833122253418
1528400169.349444,715,0.44128334522247314
1528400174.031848,723,0.4309791922569275
1528400179.778388,731,0.4605101943016052
1528400196.483253,757,0.4336525797843933
1528400201.88558,766,0.45334088802337646
1528400204.616875,770,0.45202797651290894
1528400205.603663,772,0.4234880208969116
1528400214.419322,786,0.43625715374946594
1528400215.405714,788,0.4148586690425873
1528400219.122718,793,0.4859620928764343
1528400220.951358,795,0.45469915866851807
1528400226.909072,803,1.2516636848449707
1528400230.872985,809,0.7436749339103699
1528400231.383279,810,0.6176117658615112
1528400249.024233,837,0.5268422365188599
1528400295.290283,908,0.5355860590934753
1528400296.284735,910,0.5271085500717163
1528400316.752961,943,0.47247546911239624
1528400318.266414,946,0.5375450849533081
1528400329.57131,963,0.5458942651748657
1528400334.773746,972,0.537349283695221
1528400335.273198,973,0.5188946723937988
1528400339.363374,979,0.4944600462913513
1528400339.869633,980,0.47334015369415283
1528400342.929049,985,0.48437726497650146
1528400355.751263,1003,0.5179687738418579
1528400357.256707,1006,0.5090655088424683
1528400363.545818,1015,0.47870704531669617
1528400393.94447,1064,0.5135664939880371
1528400396.442263,1067,0.4940226674079895
1528400399.461574,1073,0.4780425429344177
1528400403.053576,1079,0.50417160987854
1528400406.493193,1084,0.4961335062980652
1528400413.524047,1094,0.4955615699291229
1528400416.563688,1100,0.5411322116851807
1528400420.431384,1105,0.5272542834281921
1528400454.385513,1157,0.49765777587890625
1528400457.881698,1162,0.49579960107803345
1528400458.373253,1163,0.4982128143310547
1528400470.305224,1181,0.543664813041687
1528400478.763854,1194,0.504277765750885
1528400487.781147,1207,0.5197024345397949
1528400512.811658,1245,0.5228227376937866
1528400523.036817,1262,0.5175331830978394
1528400535.707691,1282,0.5317230224609375
1528400544.224987,1295,0.5004174113273621
1528400558.095585,1317,0.5100950002670288
1528400560.546277,1320,0.5066729784011841
1528400567.079076,1331,0.5069513320922852
1528400569.697778,1334,0.5140627026557922
1528400571.685358,1338,0.5080450177192688
1528400602.448845,1386,0.5073428750038147
1528400606.167201,1392,0.46833837032318115
1528400606.664177,1393,0.4658738970756531
1528400625.988429,1415,0.47076842188835144
1528400634.051252,1427,0.49109429121017456
1528400640.716946,1437,0.4499068260192871
1528400659.757726,1467,0.40697938203811646
1528400666.881997,1478,0.37912610173225403
1528400672.737906,1486,0.43295133113861084
1528400676.353729,1492,0.49616914987564087
1528400697.413119,1524,0.607399046421051
1528400699.419007,1528,0.588171124458313
1528400715.2148,1553,0.3621283173561096
1528400725.283972,1569,0.4090890884399414
1528400726.599908,1570,0.41253915429115295
1528400735.997491,1585,0.6612256169319153
1528400737.977309,1589,0.4014800190925598
1528400750.135541,1606,0.43049606680870056
1528400773.183911,1641,0.5413602590560913
1528400778.916502,1649,0.44912174344062805
1528400791.522591,1669,0.5483474135398865
1528400800.428698,1683,0.4238772392272949
1528400805.704355,1692,0.5331474542617798
1528400809.84916,1698,0.4416050314903259
1528400813.922812,1703,0.5141948461532593
1528400819.398138,1710,0.5476555228233337
1528400824.901647,1719,0.536069929599762
1528400833.710507,1733,0.4630279839038849
1528400834.695171,1735,0.46814894676208496
1528400836.912181,1738,0.4573764204978943
1528400842.769531,1747,0.455785870552063
1528400862.824872,1776,0.5297508239746094
1528400866.779452,1782,0.4675579071044922
1528400882.916161,1806,0.5202420353889465
1528400896.765245,1827,0.5088140964508057
1528400907.393009,1845,0.4924600124359131
1528400913.488449,1854,0.4948388338088989
1528400921.654011,1867,0.5129673480987549
1528400923.153527,1870,0.49042919278144836
1528400928.115458,1878,0.48593151569366455
1528400954.123053,1918,0.5089684724807739
1528400965.102096,1935,0.49680304527282715
1528400971.11138,1945,0.506570041179657
1528400973.28773,1948,0.49012935161590576
1528400987.15438,1968,0.5100202560424805
1528400997.731425,1984,0.4975605607032776
1528401010.069974,2002,0.4834122359752655
1528401017.9898,2014,0.4982565641403198
1528401029.05105,2031,0.5094544887542725
1528401033.052682,2037,0.49669158458709717
1528401048.75856,2061,0.5014879107475281
1528401056.929682,2074,0.4994278848171234
1528401058.412765,2077,0.4882342219352722
1528401058.905968,2078,0.5022559762001038
1528401063.593407,2086,0.4993813633918762
1528401066.627898,2090,0.4903017282485962
1528401070.854942,2097,0.49463754892349243
1528401106.55728,2146,0.47072988748550415
1528401110.300357,2150,0.6794757843017578
1528401114.540603,2157,0.4782388210296631
1528401120.019944,2166,0.5002390146255493
1528401133.989942,2188,0.5132113695144653
1528401136.956654,2192,0.47399136424064636
1528401141.680894,2200,0.5081245303153992
1528401147.560863,2208,0.5193992853164673
1528401150.361561,2212,0.4984705448150635
1528401162.960815,2232,0.5194443464279175
1528401166.051936,2237,0.5123865604400635
1528401166.549708,2238,0.4912668466567993
1528401170.070161,2243,0.4999903440475464
1528401176.790687,2255,0.4910839796066284
1528401179.295723,2258,0.5314192771911621
1528401182.473979,2263,0.4896889925003052
1528401194.198613,2282,0.4991663694381714
1528401204.90741,2298,0.5015758275985718
1528401212.792977,2308,0.5034134387969971
1528401219.564541,2320,0.5370761752128601
1528401236.614949,2346,0.498585045337677
1528401242.679285,2355,0.5097322463989258
1528401264.763225,2390,0.5066241025924683
1528401265.259553,2391,0.4969772696495056
1528401266.256439,2393,0.5054482221603394
1528401295.483574,2437,0.5301167964935303
1528401300.492398,2445,0.5011323690414429
1528401306.93217,2454,0.4990226924419403
1528401307.975888,2456,0.49148476123809814
1528401311.218879,2461,0.4965648949146271
1528401327.723841,2486,0.5045284628868103
1528401329.836879,2487,0.48989760875701904
1528401335.814047,2497,0.5097603797912598
1528401336.813382,2499,0.5146118402481079
1528401342.143671,2504,0.5011131763458252
1528401349.80109,2518,0.5215365886688232
1528401354.38066,2524,0.5124084949493408
1528401360.50293,2533,0.4980000853538513
1528401369.747286,2548,0.5070421695709229
1528401372.519393,2552,0.5026450753211975
1528401373.508448,2554,0.49013930559158325
1528401389.580281,2579,0.5385639667510986
1528401405.009492,2601,0.4895685911178589
1528401408.988668,2607,0.5059912204742432
1528401420.721629,2624,0.4951079189777374
1528401423.713213,2630,0.5062506198883057
1528401440.091777,2656,0.4930168390274048
1528401455.037097,2679,0.5160624980926514
1528401459.784194,2686,0.4970827102661133
1528401463.618026,2691,0.49622082710266113
1528401472.855861,2704,0.5221301317214966
1528401477.810136,2711,0.5074902772903442
1528401497.363163,2741,0.5054036378860474
1528401505.981747,2755,0.5055980086326599
1528401528.01357,2790,0.49330347776412964
1528401528.508771,2791,0.4908432364463806
1528401529.006271,2792,0.5095601081848145
1528401587.004028,2873,0.5234336853027344
1528401592.569872,2882,0.5348692536354065
1528401598.121164,2891,0.49979090690612793
1528401602.331722,2897,0.5043803453445435
1528401618.915966,2921,0.4789273738861084
1528401648.761854,2968,0.5013023018836975
1528401653.768714,2976,0.535729169845581
1528401678.23158,3012,0.4927590489387512
1528401688.200161,3028,0.502979040145874
1528401690.488366,3031,0.5039623379707336
1528401695.436753,3039,0.4939434230327606
1528401696.92583,3042,0.5046954154968262
1528401714.005779,3066,0.5048200488090515
1528401717.000918,3070,0.5081935524940491
1528401735.555032,3100,0.5377382636070251
1528401752.329924,3123,0.49719083309173584
1528401761.568727,3138,0.49381595849990845
1528401774.735277,3156,0.505260705947876
1528401777.709643,3162,0.4874412417411804
1528401789.268868,3178,0.5265755653381348
1528401800.979792,3196,0.5450140237808228
1528401801.468331,3197,0.5319592952728271
1528401824.62714,3231,0.49028509855270386
1528401830.478357,3241,0.5244182348251343
1528401833.002084,3244,0.5092785358428955
1528401833.499441,3245,0.505557656288147
1528401834.497315,3247,0.48368602991104126
1528401836.044897,3248,0.5053083896636963
1528401853.029386,3273,0.48600471019744873
1528401876.383428,3306,0.48403745889663696
1528401890.248281,3329,0.5063303709030151
1528401901.689634,3346,0.5138261318206787
1528401921.464301,3377,0.5326178073883057
1528401940.031313,3404,0.49703824520111084
1528401942.53412,3409,0.5175365209579468
1528401958.131795,3431,0.5060556530952454
1528401971.007476,3450,0.4927827715873718
1528401972.009847,3452,0.4978664815425873
1528401980.186926,3465,0.5084530115127563
1528401990.756369,3481,0.5002843141555786
1528402015.1116,3510,0.5009623765945435
1528402017.486605,3513,0.5092830657958984
1528402033.04133,3538,0.5019570589065552
1528402049.487098,3564,0.4885144829750061
1528402060.954945,3581,0.5072675943374634
1528402074.901334,3601,0.4964555501937866
1528402086.43296,3619,0.4965016841888428
1528402087.432632,3621,0.4925488233566284
1528402088.425269,3623,0.4844878017902374
1528402093.499479,3629,0.5508726835250854
1528402111.627173,3657,0.506596565246582
1528402120.610301,3671,0.526103675365448
1528402157.272461,3727,0.48452335596084595
1528402160.385342,3731,0.49846261739730835
1528402165.042942,3739,0.5078603625297546
1528402166.556662,3742,0.4631712734699249
1528402186.980673,3773,0.5120781064033508
1528402191.77532,3781,0.5016626715660095
1528402200.159483,3794,0.4733055830001831
1528402203.6825,3799,0.5102126598358154
1528402214.56754,3815,0.48187804222106934
1528402218.507273,3820,0.4961581230163574
1528402219.509655,3822,0.48407626152038574
1528402225.479353,3832,0.549562931060791
1528402228.081615,3836,0.5181601047515869
1528402246.383703,3865,0.5038566589355469
1528402254.404033,3877,0.4767932891845703
1528402288.931978,3929,0.4818865656852722
1528402294.215528,3936,0.5677351355552673
1528402296.194115,3940,0.5098446011543274
1528402303.310379,3951,0.49507975578308105
1528402307.237078,3957,0.48723340034484863
1528402324.832792,3985,0.5549229383468628
1528402340.55782,4010,0.4883458912372589
1528402342.036613,4011,0.5009790658950806
1528402349.039785,4023,0.5039319396018982
1528402356.158843,4034,0.5062511563301086
1528402357.673131,4037,0.5004746317863464
1528402394.432558,4094,0.5023010969161987
1528402397.918948,4099,0.4984787106513977
1528402398.419924,4100,0.5079587697982788
1528402406.116459,4110,0.5119422674179077
1528402452.919496,4183,0.4897407293319702
1528402459.173489,4194,0.5118429064750671
1528402459.667214,4195,0.48177123069763184
1528402461.616249,4197,0.510253369808197
1528402465.789732,4202,0.519059956073761
1528402466.301463,4203,0.5124680995941162
1528402486.79996,4228,0.5224449634552002
1528402490.167043,4233,0.5470739006996155
1528402491.677499,4236,0.5160709619522095
1528402496.748772,4244,0.48450028896331787
1528402509.623311,4264,0.5059046149253845
1528402512.487143,4267,0.49422141909599304
1528402512.983287,4268,0.49391454458236694
1528402522.167328,4283,0.4917028546333313
1528402532.923221,4299,0.4797883629798889
1528402537.873458,4305,0.5160255432128906
1528402545.968725,4318,0.49505454301834106
1528402546.956442,4320,0.49633121490478516
1528402555.432193,4333,0.477058470249176
1528402579.142918,4370,0.5149638652801514
1528402594.645128,4394,0.5019779801368713
1528402600.317479,4401,0.5276399850845337
1528402604.182899,4407,0.5121089220046997
1528402620.167631,4431,0.4871711730957031
1528402621.663884,4434,0.4904836416244507
1528402649.195117,4476,0.5135472416877747
1528402661.30644,4493,0.4858994781970978
1528402672.784644,4510,0.48799222707748413
1528402673.280638,4511,0.491025447845459
1528402686.444217,4531,0.5135547518730164
1528402689.194466,4534,0.5016482472419739
1528402695.242337,4543,0.521412193775177
1528402718.83546,4579,0.5157306790351868
1528402720.32111,4582,0.5137505531311035
1528402730.591459,4598,0.48603928089141846
1528402731.592258,4600,0.4809105396270752
1528402750.984928,4629,0.46895676851272583
1528402769.724445,4657,0.48485180735588074
1528402774.791564,4665,0.5241743326187134
1528402777.719173,4669,0.5129178762435913
1528402782.348807,4677,0.4714358448982239
1528402789.607684,4688,0.5025942921638489
1528402806.542389,4714,0.5226603746414185
1528402809.683617,4719,0.49674201011657715
1528402819.611206,4735,0.5206648707389832
1528402831.068025,4751,0.48711374402046204
1528402835.862371,4759,0.5260177850723267
1528402842.427335,4768,0.5257631540298462
1528402847.894537,4777,0.5110640525817871
1528402854.149508,4788,0.4949008822441101
1528402855.647915,4789,0.5128823518753052
1528402864.358297,4801,0.48408180475234985
1528402865.355828,4803,0.488420307636261
1528402867.85387,4806,0.4830892086029053
1528402889.99828,4841,0.5119022727012634
1528402896.648392,4853,0.5036860704421997
1528402908.756815,4872,0.4912674129009247
1528402923.389484,4895,0.5110243558883667
1528402941.602409,4915,0.4798978269100189
1528402966.681545,4955,0.4920637905597687
1528402971.641491,4963,0.48552030324935913
1528402978.317759,4972,0.5116614699363708
1528402979.828059,4975,0.5134427547454834
1528402980.836782,4977,0.5090621709823608
1528403014.75718,5028,0.5150132775306702
1528403016.264319,5031,0.5041912794113159
1528403028.84477,5051,0.5193494558334351
1528403029.844596,5053,0.5002217292785645
1528403030.342072,5054,0.49957171082496643
1528403034.85802,5061,0.4850321412086487
1528403046.583959,5079,0.5051518678665161
1528403065.332281,5107,0.49894171953201294
1528403079.151759,5127,0.492043137550354
1528403080.151124,5129,0.5112327337265015
1528403084.111074,5135,0.48350203037261963
1528403104.17319,5166,0.5056886076927185
1528403114.295159,5183,0.5499866008758545
1528403127.817066,5201,0.4840514659881592
1528403132.814064,5209,0.48589110374450684
1528403152.909747,5240,0.5114825963973999
1528403170.666455,5267,0.4830734133720398
1528403186.106123,5290,0.5123065710067749
1528403205.454802,5319,0.5106896758079529
1528403212.760625,5330,0.4868115186691284
1528403222.66819,5346,0.4878068268299103
1528403231.715695,5360,0.504065752029419
1528403245.909295,5381,0.5102139711380005
1528403273.130148,5421,0.49687623977661133
1528403287.646321,5443,0.5062909126281738
1528403291.142552,5448,0.5044045448303223
1528403313.718903,5485,0.5000673532485962
1528403321.068808,5496,0.49943453073501587
1528403326.816948,5502,0.487896203994751
1528403335.587627,5516,0.4884752631187439
1528403337.731467,5518,0.4940827190876007
1528403356.995846,5550,0.5004012584686279
1528403372.533059,5574,0.49362340569496155
1528403380.193604,5586,0.503893256187439
1528403381.190246,5588,0.48559921979904175
1528403385.152396,5594,0.48406335711479187
1528403394.11582,5606,0.5073069930076599
1528403414.708028,5631,0.5034013986587524
1528403432.469764,5659,0.49703627824783325
1528403433.454104,5661,0.5039172172546387
1528403436.383462,5665,0.49353018403053284
1528403445.703244,5680,0.48815101385116577
1528403474.081795,5721,0.5041409730911255
1528403475.572124,5724,0.4950251579284668
1528403499.784826,5760,0.5235916376113892
1528403510.920823,5777,0.48664790391921997
1528403512.41006,5780,0.474673867225647
1528403518.296171,5790,0.4980607032775879
1528403534.507068,5808,0.5035848021507263
1528403535.007581,5809,0.5025644898414612
1528403546.199175,5826,0.5052175521850586
1528403547.704353,5829,0.499247670173645
1528403569.192635,5863,0.4837111234664917
1528403570.205104,5865,0.485026478767395
1528403574.999747,5872,0.5304772853851318
1528403591.935431,5899,0.4854252338409424
1528403599.659994,5908,0.5247666239738464
1528403612.871005,5929,0.4886167049407959
1528403627.955571,5953,0.5009583234786987
1528403631.101017,5958,0.501975953578949
1528403635.067679,5964,0.5099413394927979
1528403652.56568,5991,0.5077873468399048
1528403667.434797,6011,0.502739429473877
1528403669.929627,6016,0.5039350986480713
1528403680.078105,6031,0.4867674708366394
1528403683.635457,6036,0.49385887384414673
1528403699.803932,6061,0.5120388269424438
1528403712.035087,6079,0.5615510940551758
1528403714.778948,6083,0.5241460204124451
1528403717.283269,6088,0.5006797313690186
1528403729.838018,6104,0.47932136058807373
1528403730.822186,6106,0.45875877141952515
1528403741.725604,6122,0.5635547637939453
1528403742.735081,6124,0.49147680401802063
1528403746.721137,6130,0.49955078959465027
1528403747.721709,6132,0.5026955604553223
1528403757.279422,6146,0.4813416302204132
1528403759.409408,6150,0.5279853343963623
1528403773.998906,6173,0.4748382270336151
1528403780.429894,6182,0.4871125817298889
1528403793.698424,6201,0.4745108187198639
1528403800.972898,6212,0.5315216779708862
1528403801.977916,6214,0.48762473464012146
1528403806.20372,6220,0.47771570086479187
1528403814.427858,6233,0.48357003927230835
1528403826.723681,6251,0.46523135900497437
1528403852.012371,6290,0.49240076541900635
1528403870.261563,6313,0.4774149954319
1528403872.235361,6317,0.494493305683136
1528403872.733416,6318,0.5114374160766602
1528403877.975188,6325,0.5007501840591431
1528403888.416848,6342,0.49612486362457275
1528403895.825936,6353,0.49412935972213745
1528403903.023634,6364,0.49864789843559265
1528403907.680731,6371,0.49774169921875
1528403911.52967,6377,0.5021549463272095
1528403928.49416,6401,0.48531782627105713
1528403965.067433,6456,0.5218064785003662
1528403967.064364,6460,0.4808621406555176
1528403990.462566,6496,0.5055103302001953
1528403990.980717,6497,0.4914969801902771
1528403995.715622,6501,0.4863031506538391
1528404008.630156,6521,0.4867537021636963
1528404009.132025,6522,0.49785101413726807
1528404009.63865,6523,0.4909519553184509
1528404016.061221,6531,0.5035002827644348
1528404043.405463,6575,0.4815448522567749
1528404047.906295,6582,0.5034373998641968
1528404050.216166,6585,0.49149125814437866
1528404063.961294,6604,0.5123176574707031
1528404097.671974,6658,0.5144691467285156
1528404104.268483,6667,0.4941149950027466
1528404105.288134,6669,0.49622517824172974
1528404108.275177,6673,0.49272000789642334
1528404111.280937,6679,0.4916907548904419
1528404114.179716,6682,0.5021176934242249
1528404119.646354,6689,0.5124830603599548
1528404124.60715,6697,0.5097861289978027
1528404127.089237,6700,0.49329978227615356
1528404135.964176,6712,0.49631062150001526
1528404153.09821,6739,0.4988234043121338
1528404155.974243,6743,0.5073277950286865
1528404162.514663,6754,0.5057635307312012
1528404169.842468,6765,0.48015138506889343
1528404215.503709,6833,0.4991481900215149
1528404224.993439,6847,0.5056630373001099
1528404230.055188,6855,0.5097873210906982
1528404239.269878,6869,0.5051793456077576
1528404239.977621,6870,0.4964728057384491
1528404257.148759,6896,0.5148928165435791
1528404267.995018,6910,0.5041307210922241
1528404285.621199,6935,0.49862635135650635
1528404304.248964,6964,0.5007373094558716
1528404305.760936,6967,0.5094718933105469
1528404323.502103,6993,0.4972369074821472
1528404340.650338,7011,0.48972612619400024
1528404342.665886,7015,0.5292346477508545
1528404359.190038,7040,0.4951165020465851
1528404363.758209,7047,0.49436652660369873
1528404377.205992,7066,0.4891819953918457
1528404393.309611,7092,0.49688199162483215
1528404405.085142,7107,0.5005183219909668
1528404410.170775,7115,0.5190576910972595
1528404410.678699,7116,0.5048551559448242
1528404424.132455,7138,0.49184706807136536
1528404426.146702,7142,0.48967283964157104
1528404434.837283,7156,0.5083372592926025
1528404447.928437,7176,0.5025402307510376
1528404460.879861,7196,0.5334802865982056
1528404467.632554,7205,0.4991605281829834
1528404474.360129,7214,0.5281347036361694
1528404475.846304,7217,0.49818241596221924
1528404488.078109,7236,0.5047332048416138
1528404489.57766,7239,0.5042362809181213
1528404495.300107,7248,0.49574315547943115
1528404519.463867,7285,0.5060629844665527
1528404532.139324,7301,0.507175087928772
1528404539.358047,7312,0.4841323494911194
1528404551.645081,7330,0.5183737874031067
1528404557.728675,7340,0.4971873462200165
1528404558.233452,7341,0.489813894033432
1528404566.336308,7354,0.4960936903953552
1528404569.439875,7359,0.5273795127868652
1528404569.94205,7360,0.5318773984909058
1528404584.231334,7383,0.5076044201850891
1528404587.000078,7387,0.5006547570228577
1528404597.360977,7402,0.5077939629554749
1528404617.391118,7432,0.5140958428382874
1528404622.883858,7441,0.5060335397720337
1528404625.45822,7444,0.4943660497665405
1528404629.988003,7451,0.5006213784217834
1528404636.068932,7461,0.4940268397331238
1528404638.285932,7464,0.5058914422988892
1528404640.782186,7469,0.4999692440032959
1528404647.516853,7479,0.5035725831985474
1528404664.75398,7503,0.5111808776855469
1528404670.296807,7512,0.49863117933273315
1528404683.839597,7531,0.5057768821716309
1528404694.485016,7548,0.4864788055419922
1528404728.416648,7597,0.4817948341369629
1528404737.731483,7610,0.49101656675338745
1528404739.251618,7613,0.5078479051589966
1528404760.385527,7645,0.5038068294525146
1528404771.010325,7662,0.4871599078178406
1528404777.72794,7672,0.5398595333099365
1528404780.26097,7677,0.5108324289321899
1528404788.453963,7688,0.4904209077358246
1528404792.51294,7694,0.4925283193588257
1528404798.025969,7701,0.5090950131416321
1528404813.903956,7719,0.4870920777320862
1528404817.120195,7724,0.5069050788879395
1528404819.630515,7729,0.4897315800189972
1528404830.849088,7747,0.5015023946762085
1528404838.254251,7758,0.5049600601196289
1528404839.727088,7761,0.4929819107055664
1528404853.181069,7781,0.4832797944545746
1528404858.069389,7789,0.49731501936912537
1528404864.925966,7799,0.5107067823410034
1528404873.746157,7811,0.49180254340171814
1528404889.369993,7834,0.5217305421829224
1528404891.846808,7839,0.49137842655181885
1528404932.196628,7900,0.4838012456893921
1528404933.579511,7901,0.5016918182373047
1528404954.44822,7933,0.49590766429901123
1528404981.282827,7976,0.48209935426712036
1528404987.039415,7984,0.5114657878875732
1528404991.982812,7992,0.526979923248291
1528404992.482742,7993,0.48496943712234497
1528405015.151966,8027,0.4811912775039673
1528405022.758317,8038,0.5023915767669678
1528405030.634986,8050,0.501512885093689
1528405040.928055,8067,0.4900212585926056
1528405081.920893,8127,0.4939880967140198
1528405098.231723,8151,0.495967298746109
1528405116.918644,8181,0.49256986379623413
1528405119.983782,8185,0.5095973014831543
1528405128.924214,8199,0.48813700675964355
1528405141.281079,8216,0.5515742301940918
1528405145.901346,8222,0.49361348152160645
1528405173.640603,8264,0.47965487837791443
1528405184.069671,8280,0.5008845329284668
1528405190.609704,8291,0.4849085807800293
1528405196.765255,8300,0.4951717257499695
1528405202.791508,8308,0.5056357383728027
1528405216.256125,8328,0.49750858545303345
1528405217.928873,8330,0.5057456493377686
1528405219.632265,8333,0.4807954430580139
1528405220.632338,8335,0.5300960540771484
1528405225.019998,8341,0.5273825526237488
1528405238.835676,8361,0.4985125660896301
1528405241.445671,8364,0.4858534336090088
1528405244.851532,8369,0.5110939741134644
1528405250.215953,8376,0.5285252332687378
1528405251.233596,8378,0.5311920046806335
1528405289.367363,8429,0.4801428020000458
1528405296.489577,8440,0.4885094165802002
1528405301.384323,8448,0.4929587244987488
1528405313.89127,8468,0.49256664514541626
1528405314.382143,8469,0.4891085624694824
1528405316.885702,8471,0.5029758810997009
1528405325.780362,8485,0.4974498748779297
1528405327.764471,8489,0.4938277304172516
1528405334.458869,8498,0.505824863910675
1528405334.970507,8499,0.49396687746047974
1528405345.160104,8504,0.4887790381908417
1528405349.157803,8509,0.5030452013015747
1528405358.590009,8524,0.5084665417671204
1528405379.016892,8555,0.48851847648620605
1528405386.00848,8567,0.48446545004844666
1528405391.458536,8574,0.5063086152076721
1528405393.948324,8579,0.48949697613716125
1528405402.806461,8593,0.5058596134185791
1528405408.979769,8602,0.492684930562973
1528405420.267573,8617,0.5062339305877686
1528405427.001451,8628,0.4941759705543518
1528405431.844688,8635,0.4931771755218506
1528405433.207961,8636,0.49737244844436646
1528405438.611326,8645,0.49287453293800354
1528405462.712534,8683,0.49338841438293457
1528405467.678022,8691,0.5209857821464539
1528405468.988968,8692,0.5188279151916504
1528405471.019612,8696,0.49621450901031494
1528405493.448232,8728,0.4915183186531067
1528405525.558674,8775,0.5071078538894653
1528405527.546685,8779,0.5149014592170715
1528405539.121871,8797,0.48801031708717346
1528405543.620462,8802,0.48821473121643066
1528405555.418354,8820,0.5195208787918091
1528405556.923487,8823,0.4931209981441498
1528405571.882666,8844,0.5029382705688477
1528405579.145554,8855,0.5145679712295532
1528405595.231599,8879,0.5162042379379272
1528405599.480305,8886,0.5016211271286011
1528405612.853496,8903,0.4832325279712677
1528405613.839921,8905,0.5075812339782715
1528405616.419849,8908,0.5142282247543335
1528405631.16908,8929,0.4969239830970764
1528405632.16121,8931,0.4999690055847168
1528405635.500577,8936,0.5186907052993774
1528405641.988462,8947,0.5037073493003845
1528405649.887972,8959,0.5130455493927002
1528405660.786071,8976,0.5060685873031616
1528405672.099884,8994,0.503950834274292
1528405676.055539,9000,0.49282968044281006
1528405680.459087,9005,0.5082600116729736
1528405683.924017,9010,0.499694287776947
1528405696.819867,9028,0.5109910368919373
1528405697.315805,9029,0.49445095658302307
1528405714.152724,9056,0.49981045722961426
1528405719.841943,9064,0.48275959491729736
1528405726.801696,9074,0.4912538528442383
1528405733.592998,9085,0.4840782880783081
1528405749.794461,9106,0.5179678201675415
1528405765.383468,9124,0.4845580756664276
1528405785.814016,9156,0.4918965697288513
1528405786.315528,9157,0.4860650897026062
1528405790.253358,9163,0.49417048692703247
1528405825.054123,9215,0.49760350584983826
1528405826.035381,9217,0.4877184331417084
1528405831.749956,9227,0.4828568696975708
1528405836.298585,9234,0.4803987741470337
1528405854.893641,9261,0.4981779158115387
1528405868.308982,9282,0.47584274411201477
1528405875.006538,9292,0.5071274042129517
1528405886.893414,9308,0.49988266825675964
1528405887.895646,9310,0.49964427947998047
1528405892.006258,9317,0.5206646919250488
1528405911.880101,9349,0.5049542188644409
1528405915.893058,9354,0.4804995357990265
1528405923.480424,9365,0.519353985786438
1528405925.936752,9370,0.494825154542923
1528405956.150482,9413,0.49171847105026245
1528405957.641597,9416,0.5016888976097107
1528405971.126667,9436,0.49271655082702637
1528405974.948045,9442,0.49489912390708923
1528405975.446634,9443,0.4915148913860321
1528405992.138713,9469,0.49468863010406494
1528405995.612814,9476,0.5099717378616333
1528406036.084503,9538,0.4946994483470917
1528406036.579014,9539,0.48980626463890076
1528406041.840715,9548,0.4903244078159332
1528406046.783346,9555,0.48867884278297424
1528406049.587396,9558,0.5052446722984314
1528406054.041245,9565,0.5061531066894531
1528406057.166497,9568,0.4848037362098694
1528406071.421587,9590,0.48751839995384216
1528406078.590051,9601,0.5042700171470642
1528406086.275595,9612,0.5020915269851685
1528406093.345007,9622,0.4909824728965759
1528406094.332813,9624,0.490927517414093
1528406094.8224,9625,0.5022875070571899
1528406096.310107,9628,0.4961089491844177
1528406112.295663,9652,0.4850695729255676
1528406116.310056,9658,0.48126304149627686
1528406130.302681,9681,0.507666826248169
1528406137.016707,9691,0.4935866892337799
1528406140.983607,9699,0.5183495879173279
1528406149.478847,9711,0.4887765049934387
1528406181.593757,9760,0.5219724178314209
1528406182.084627,9761,0.5203519463539124
1528406187.05624,9769,0.49239563941955566
1528406192.346319,9778,0.49198585748672485
1528406216.012851,9813,0.49653375148773193
1528406237.96425,9841,0.48328152298927307
1528406240.528613,9844,0.495722234249115
1528406266.321298,9884,0.4879379868507385
1528406282.153414,9908,0.5033234357833862
1528406290.449453,9918,0.48120296001434326
1528406326.201288,9973,0.49200472235679626
1528406334.521582,9986,0.48549050092697144
1528406341.00034,9997,0.478272020816803
1528406353.806108,10015,0.503581166267395
1528406376.328455,10051,0.4843493700027466
1528406379.701757,10056,0.4968913197517395
1528406380.204054,10057,0.49540987610816956
1528406382.177236,10059,0.4991128444671631
1528406390.877189,10073,0.47360265254974365
1528406399.576183,10085,0.4884136915206909
1528406415.332969,10108,0.4978848695755005
1528406418.759587,10113,0.5022854804992676
1528406419.252255,10114,0.4932152032852173
1528406429.292913,10129,0.5116264820098877
1528406433.009032,10135,0.48614051938056946
1528406439.827366,10145,0.48211967945098877
1528406456.156114,10169,0.49752292037010193
1528406467.052255,10186,0.5233032703399658
1528406482.504387,10208,0.4936014711856842
1528406502.380664,10239,0.5091900825500488
1528406506.85798,10246,0.48480504751205444
1528406509.114713,10249,0.5142624378204346
1528406514.600048,10257,0.4918282628059387
1528406525.379847,10273,0.4909304976463318
1528406528.310719,10277,0.49529922008514404
1528406532.346529,10282,0.4996836185455322
1528406533.356265,10284,0.5003222227096558
1528406534.345915,10286,0.5014743804931641
1528406536.777932,10289,0.4944632649421692
1528406558.745587,10324,0.4987580180168152
1528406563.281764,10331,0.4978627562522888
1528406574.192574,10347,0.5074853897094727
1528406588.371242,10367,0.48933035135269165
1528406605.616088,10395,0.492545485496521
1528406606.610236,10397,0.49966734647750854
1528406607.105336,10398,0.49692612886428833
1528406609.452946,10400,0.5092747211456299
1528406613.354197,10406,0.5046977400779724
1528406619.965964,10415,0.4926539957523346
1528406623.915865,10421,0.489641010761261
1528406627.455065,10426,0.5143817663192749
1528406646.496822,10455,0.48692798614501953
1528406656.004746,10469,0.5016282796859741
1528406662.467255,10480,0.49440842866897583
1528406669.323136,10490,0.49571895599365234
1528406671.294988,10494,0.5056279897689819
1528406671.784182,10495,0.497367799282074
1528406695.081005,10523,0.4832577407360077
1528406700.556798,10532,0.4935593605041504
1528406705.320113,10540,0.49890023469924927
1528406715.62388,10555,0.48487311601638794
1528406716.119107,10556,0.49905651807785034
1528406722.981898,10568,0.48084545135498047
1528406743.078372,10599,0.5000075697898865
1528406750.692519,10608,0.4868338108062744
1528406757.810247,10621,0.4870264530181885
1528406760.420963,10624,0.4896640181541443
1528406760.915529,10625,0.5013232231140137
1528406764.326086,10630,0.49767160415649414
1528406770.356171,10639,0.4980310797691345
1528406775.61884,10647,0.48628491163253784
1528406780.827996,10654,0.48870137333869934
1528406781.318004,10655,0.48753559589385986
1528406791.339663,10672,0.49277737736701965
1528406811.889547,10702,0.48410725593566895
1528406818.790126,10712,0.4897902011871338
1528406842.307557,10749,0.4938066303730011
1528406847.792488,10758,0.4956112205982208
1528406848.297985,10759,0.4888952374458313
1528406852.278783,10765,0.49906495213508606
1528406863.431761,10781,0.4900588393211365
1528406867.878712,10788,0.49708837270736694
1528406886.725101,10816,0.49516725540161133
1528406887.217843,10817,0.4936266243457794
1528406894.390871,10826,0.4955787658691406
1528406896.854034,10831,0.5112857818603516
1528406903.045804,10842,0.49060696363449097
1528406909.22717,10851,0.4907267987728119
1528406918.581217,10865,0.4842217266559601
1528406925.491883,10876,0.5098540186882019
1528406945.668057,10903,0.4822421371936798
1528406947.143394,10906,0.49059656262397766
1528406953.979984,10915,0.506445050239563
1528406968.744481,10940,0.49433186650276184
1528406972.030315,10944,0.4881132245063782
1528406977.485916,10953,0.4879249930381775
1528406986.327767,10967,0.5041764974594116
1528406990.613486,10973,0.5025874972343445
1528406991.616416,10975,0.5062166452407837
1528407016.271048,11009,0.4984009861946106
1528407020.20088,11015,0.4907437562942505
1528407024.179635,11021,0.4857903718948364
1528407025.171951,11023,0.4817167818546295
1528407025.670881,11024,0.49516603350639343
1528407033.298025,11034,0.5002214908599854
1528407035.779054,11039,0.49647465348243713
1528407044.442622,11053,0.4996272027492523
1528407049.63336,11062,0.4910656213760376
1528407061.095248,11078,0.4738844037055969
1528407080.321047,11103,0.5039701461791992
1528407092.744592,11122,0.4922232925891876
1528407098.198843,11131,0.479878306388855
1528407108.955163,11149,0.5005845427513123
1528407121.440656,11167,0.4942755699157715
1528407128.586101,11176,0.49489837884902954
1528407143.283979,11199,0.4818612337112427
1528407145.169052,11201,0.5033993721008301
1528407145.664252,11202,0.49945467710494995
1528407182.916475,11253,0.48896387219429016
1528407187.765916,11261,0.48758018016815186
1528407190.316389,11264,0.4822677671909332
1528407196.232488,11273,0.4889862537384033
1528407208.309937,11290,0.4881267547607422
1528407222.407306,11311,0.485776424407959
1528407231.607073,11326,0.4933008849620819
1528407241.282329,11342,0.5018056631088257
1528407254.853201,11362,0.4924735128879547
1528407258.988161,11369,0.492203950881958
1528407264.54418,11376,0.49118825793266296
1528407267.037099,11381,0.49330970644950867
1528407288.454113,11412,0.47379881143569946
1528407294.217651,11420,0.49027055501937866
1528407296.560256,11422,0.4927123785018921
1528407318.766087,11456,0.4906267821788788
1528407320.259276,11459,0.4827566146850586
1528407329.683312,11473,0.48857563734054565
1528407331.186781,11476,0.48652416467666626
1528407338.729491,11487,0.4832993447780609
1528407342.822087,11493,0.49501827359199524
1528407361.12495,11521,0.4798455536365509
1528407363.401742,11524,0.48988956212997437
1528407363.895908,11525,0.4967939853668213
1528407368.458112,11531,0.5034886598587036
1528407369.448822,11533,0.494634211063385
1528407381.172153,11550,0.4943520426750183
1528407386.141288,11558,0.501301109790802
1528407392.024569,11567,0.4813176393508911
1528407401.238907,11582,0.5030556917190552
1528407412.557046,11598,0.486981064081192
1528407438.800582,11637,0.49023979902267456
1528407446.337493,11649,0.4974786937236786
1528407447.324057,11651,0.4838522672653198
1528407454.722088,11661,0.4976414144039154
1528407460.975901,11672,0.4907437562942505
1528407466.521519,11679,0.49336081743240356
1528407470.043747,11686,0.49579381942749023
1528407471.043274,11688,0.5015103816986084
1528407484.856456,11705,0.4858996272087097
1528407496.868407,11724,0.48891109228134155
1528407521.089434,11760,0.4888795018196106
1528407527.500686,11770,0.48993951082229614
1528407538.987763,11787,0.4777780771255493
1528407541.958787,11793,0.49256789684295654
1528407549.112908,11802,0.4824923276901245
1528407568.946343,11832,0.49036461114883423
1528407584.048595,11855,0.4860709309577942
1528407584.544152,11856,0.4887816905975342
1528407595.627386,11874,0.4876078963279724
1528407614.453553,11902,0.4964689612388611
1528407618.09204,11907,0.5090692043304443
1528407630.541905,11920,0.49073928594589233
1528407631.036641,11921,0.48605281114578247
1528407639.498445,11934,0.48391127586364746
1528407644.50302,11942,0.4893387258052826
1528407647.616002,11947,0.48376667499542236
1528407648.602672,11949,0.4764576256275177
1528407649.102378,11950,0.4772723317146301
1528407662.373078,11970,0.4879263639450073
1528407665.68029,11975,0.4865180253982544
1528407674.335739,11989,0.49802863597869873
1528407681.322349,11999,0.4977744221687317
1528407684.699326,12004,0.48449933528900146
1528407689.192179,12011,0.48536384105682373
1528407701.223399,12030,0.4843335449695587
1528407709.078871,12042,0.4743928909301758
1528407731.635227,12077,0.49393007159233093
1528407737.343111,12086,0.48672860860824585
1528407770.797975,12134,0.48865100741386414
1528407773.271789,12139,0.4995075464248657
1528407782.498013,12154,0.48012495040893555
1528407789.480123,12165,0.4865531325340271
1528407793.065154,12169,0.4944417178630829
1528407802.895096,12185,0.478768914937973
1528407812.030725,12198,0.4937889277935028
1528407825.491002,12218,0.48592060804367065
1528407832.503969,12227,0.4841095805168152
1528407838.215873,12235,0.5007356405258179
1528407851.789926,12255,0.4937763810157776
1528407861.746278,12271,0.47573477029800415
1528407874.686354,12291,0.49162572622299194
1528407876.159,12294,0.4939157962799072
1528407886.659453,12310,0.49264854192733765
1528407896.276014,12326,0.48133206367492676
1528407904.37868,12337,0.49374035000801086
1528407942.263794,12397,0.49126607179641724
1528407948.740416,12406,0.4919748902320862
1528407950.522965,12407,0.49942779541015625
1528407969.821172,12437,0.49578985571861267
1528407982.675527,12456,0.5056056976318359
1528407984.162063,12459,0.49234288930892944
1528407999.012746,12481,0.4917781352996826
1528408029.665829,12525,0.5112772583961487
1528408041.743158,12546,0.5106549263000488
1528408045.686734,12552,0.4952828288078308
1528408046.677306,12554,0.4929773509502411
1528408060.298314,12575,0.510174036026001
1528408073.935175,12597,0.485248327255249
1528408097.922822,12626,0.4923892617225647
1528408128.913273,12672,0.4902908504009247
1528408139.353671,12688,0.4878576099872589
1528408147.27161,12700,0.4813705384731293
1528408184.536491,12759,0.4857688844203949
1528408196.106778,12775,0.48422735929489136
1528408217.065171,12806,0.4994833767414093
1528408223.74935,12814,0.4992610812187195
1528408236.842222,12835,0.4948572814464569
1528408252.148786,12860,0.4909960627555847
1528408255.227967,12865,0.5028350949287415
1528408263.638991,12878,0.4848344326019287
1528408271.706192,12891,0.48807817697525024
1528408274.684344,12897,0.4821694493293762
1528408303.53657,12939,0.4807188808917999
1528408304.03321,12940,0.48084789514541626
1528408307.080555,12945,0.5058894157409668
1528408316.732732,12960,0.48391103744506836
1528408335.84848,12990,0.49911201000213623
1528408355.812984,13018,0.484219491481781
1528408367.837024,13035,0.48852723836898804
1528408385.777615,13062,0.4970465898513794
1528408386.274134,13063,0.49369534850120544
1528408390.767125,13071,0.4897244870662689
1528408398.654137,13083,0.4887857139110565
1528408400.144519,13086,0.49501872062683105
1528408406.567169,13095,0.5049914121627808
1528408417.322955,13110,0.49838078022003174
1528408419.310664,13114,0.4964398145675659
1528408421.467038,13116,0.48367196321487427
1528408431.296922,13131,0.49379903078079224
1528408442.741416,13149,0.4827248156070709
1528408453.923506,13167,0.4876100718975067
1528408465.218637,13182,0.49259883165359497
1528408470.97737,13192,0.4913029670715332
1528408472.476087,13195,0.49073201417922974
1528408481.745798,13207,0.49229317903518677
1528408483.623856,13208,0.47760069370269775
1528408485.589638,13212,0.48393499851226807
1528408504.425639,13240,0.4866925776004791
1528408520.035731,13266,0.5005909204483032
1528408541.567771,13299,0.4829713702201843
1528408546.191913,13304,0.49142903089523315
1528408553.555771,13314,0.49538731575012207
1528408581.361459,13350,0.48628300428390503
1528408584.671889,13355,0.4938265383243561
1528408616.124238,13403,0.48761022090911865
1528408618.110908,13407,0.49017101526260376
1528408630.907053,13427,0.49525877833366394
1528408661.901982,13475,0.4741925895214081
1528408662.396523,13476,0.49615490436553955
1528408679.692233,13502,0.49226251244544983
1528408681.790045,13505,0.48277518153190613
1528408708.438953,13547,0.4878024160861969
1528408718.308375,13563,0.48184388875961304
1528408740.423762,13598,0.4793872535228729
1528408751.954372,13613,0.49305459856987
1528408757.151963,13621,0.48335230350494385
1528408760.878505,13626,0.48031413555145264
1528408761.36964,13627,0.4925013482570648
1528408781.604682,13660,0.4877602458000183
1528408792.191622,13677,0.48345497250556946
1528408794.742975,13680,0.4884989261627197
1528408796.242336,13683,0.49054861068725586
1528408804.899388,13696,0.4887772798538208
1528408824.090842,13723,0.48541057109832764
1528408835.989954,13741,0.4922880530357361
1528408840.691368,13748,0.4900630712509155
1528408845.083145,13755,0.4850342273712158
1528408855.023105,13771,0.4811670780181885
1528408858.983855,13777,0.48925885558128357
1528408873.005892,13798,0.48949527740478516
1528408883.032546,13811,0.488783061504364
1528408890.200794,13822,0.4985547661781311
1528408905.565704,13846,0.49081629514694214
1528408920.368539,13869,0.4842013120651245
1528408923.004603,13872,0.4742000699043274
1528408932.243491,13885,0.4820834994316101
1528408934.217127,13889,0.5000938177108765
1528408937.789367,13895,0.48953956365585327
1528408952.603547,13916,0.4853031635284424
1528408960.47263,13928,0.49666354060173035
1528408966.06129,13938,0.48912447690963745
1528408966.557543,13939,0.5000931024551392
1528408978.937882,13958,0.49335235357284546
1528408981.455223,13961,0.5041325688362122
1528408985.439312,13969,0.4904988408088684
1528408987.087301,13970,0.4868098199367523
1528408987.601402,13971,0.4941309094429016
1528408991.31651,13977,0.4961048364639282
1528409004.26115,13997,0.4863213300704956
1528409005.259951,13999,0.5002721548080444
1528409017.89311,14017,0.5055873394012451
1528409019.375208,14020,0.49262815713882446


==> Mb_run_.-tag-g_loss.csv <==
Wall time,Step,Value
1528399708.438252,19,2.612928628921509
1528399723.049882,43,2.0168356895446777
1528399725.579127,46,2.046807289123535
1528399731.761311,57,1.9465997219085693
1528399742.051738,72,1.8364949226379395
1528399743.538456,75,2.4591970443725586
1528399755.911861,95,1.838568091392517
1528399796.999357,156,1.7683290243148804
1528399798.4931,159,1.823412537574768
1528399804.863946,168,1.5162221193313599
1528399844.688987,230,1.6580740213394165
1528399848.226147,235,1.7980215549468994
1528399861.616094,256,2.5253689289093018
1528399865.156865,261,1.7645243406295776
1528399869.687953,268,2.1267566680908203
1528399873.360023,274,1.5440641641616821
1528399897.152773,309,2.0484237670898438
1528399898.28319,311,1.9184848070144653
1528399903.270792,319,1.7740693092346191
1528399921.448662,348,1.6115055084228516
1528399934.707626,368,1.7256759405136108
1528399971.754419,422,1.3822550773620605
1528399972.243252,423,1.6385136842727661
1528399985.467747,443,1.4063655138015747
1528399997.10102,461,1.8956412076950073
1528399998.619277,464,1.505048394203186
1528399999.12099,465,1.574594259262085
1528400005.691613,475,1.4012846946716309
1528400046.683119,537,1.673930048942566
1528400063.602078,564,1.4524835348129272
1528400074.70345,580,1.5612305402755737
1528400078.933054,587,1.3702216148376465
1528400079.440563,588,1.631868839263916
1528400102.855281,621,1.638286828994751
1528400111.65006,635,1.7314326763153076
1528400116.684457,643,1.5730810165405273
1528400119.889857,648,1.5737133026123047
1528400120.880415,650,1.931062936782837
1528400128.750634,662,1.4594426155090332
1528400134.733666,672,1.5725890398025513
1528400169.317393,715,1.5935349464416504
1528400173.99929,723,1.5649049282073975
1528400179.744334,731,1.5361912250518799
1528400196.44653,757,1.6716914176940918
1528400201.852357,766,1.7984939813613892
1528400204.584707,770,1.52027428150177
1528400205.568923,772,1.5680155754089355
1528400214.386895,786,1.6040418148040771
1528400215.373271,788,1.8887863159179688
1528400219.089991,793,2.038456916809082
1528400220.918273,795,1.6268391609191895
1528400226.876105,803,2.238041400909424
1528400230.838941,809,1.3517857789993286
1528400231.344763,810,1.8496102094650269
1528400248.991874,837,1.428541660308838
1528400295.257789,908,1.2968838214874268
1528400296.251805,910,1.198747992515564
1528400316.719026,943,1.2952135801315308
1528400318.234383,946,1.4439553022384644
1528400329.53832,963,1.5560202598571777
1528400334.740845,972,1.519150733947754
1528400335.240701,973,1.4537954330444336
1528400339.330262,979,1.4746055603027344
1528400339.837175,980,1.2619054317474365
1528400342.895801,985,1.3642712831497192
1528400355.71871,1003,1.3969953060150146
1528400357.223675,1006,1.5441112518310547
1528400363.51389,1015,1.3000786304473877
1528400393.911134,1064,1.4134595394134521
1528400396.409749,1067,1.4506152868270874
1528400399.428855,1073,1.4261616468429565
1528400403.021246,1079,1.5190417766571045
1528400406.46079,1084,1.3948982954025269
1528400413.490612,1094,1.4241966009140015
1528400416.526886,1100,1.454148769378662
1528400420.39565,1105,1.467681646347046
1528400454.352929,1157,1.4699983596801758
1528400457.849235,1162,1.310442566871643
1528400458.339689,1163,1.3977450132369995
1528400470.272395,1181,1.4213454723358154
1528400478.731146,1194,1.418668270111084
1528400487.748233,1207,1.3548405170440674
1528400512.779351,1245,1.388245940208435
1528400523.003009,1262,1.5552608966827393
1528400535.675075,1282,1.3642057180404663
1528400544.190502,1295,1.4143798351287842
1528400558.060723,1317,1.3203485012054443
1528400560.513396,1320,1.315791368484497
1528400567.046242,1331,1.3776049613952637
1528400569.665053,1334,1.379302740097046
1528400571.6521,1338,1.305187702178955
1528400602.416541,1386,1.630252480506897
1528400606.134529,1392,1.3723341226577759
1528400606.632044,1393,1.5020283460617065
1528400625.95547,1415,1.3660156726837158
1528400634.018506,1427,1.4744099378585815
1528400640.682098,1437,1.5726773738861084
1528400659.725318,1467,1.7393547296524048
1528400666.848617,1478,1.4479061365127563
1528400672.70508,1486,1.4169552326202393
1528400676.321375,1492,1.2886052131652832
1528400697.380556,1524,2.242152690887451
1528400699.386301,1528,1.5730262994766235
1528400715.182816,1553,1.7170518636703491
1528400725.251514,1569,1.5704482793807983
1528400726.567541,1570,1.5768343210220337
1528400735.965066,1585,1.6304824352264404
1528400737.945233,1589,1.440543532371521
1528400750.102992,1606,1.5175217390060425
1528400773.151621,1641,1.403481364250183
1528400778.884016,1649,1.3738991022109985
1528400791.490061,1669,1.7608743906021118
1528400800.396157,1683,1.5169509649276733
1528400805.671477,1692,1.4451954364776611
1528400809.815786,1698,1.3487614393234253
1528400813.890211,1703,1.4475220441818237
1528400819.365702,1710,1.2848317623138428
1528400824.869266,1719,1.2986048460006714
1528400833.677975,1733,1.5530482530593872
1528400834.66251,1735,1.4076746702194214
1528400836.879892,1738,1.4495888948440552
1528400842.736649,1747,1.435064673423767
1528400862.788325,1776,1.3722965717315674
1528400866.746809,1782,1.304768681526184
1528400882.883611,1806,1.2415810823440552
1528400896.732551,1827,1.5440386533737183
1528400907.359694,1845,1.3051012754440308
1528400913.455448,1854,1.2263405323028564
1528400921.62024,1867,1.24826979637146
1528400923.118423,1870,1.44305419921875
1528400928.083225,1878,1.3377652168273926
1528400954.09048,1918,1.2639408111572266
1528400965.069522,1935,1.2453441619873047
1528400971.078475,1945,1.2200366258621216
1528400973.255019,1948,1.2125704288482666
1528400987.121504,1968,1.2564598321914673
1528400997.697969,1984,1.1707086563110352
1528401010.036662,2002,1.1016181707382202
1528401017.956968,2014,1.0775723457336426
1528401029.018023,2031,1.064852237701416
1528401033.019748,2037,1.1482858657836914
1528401048.725867,2061,1.083353877067566
1528401056.8981,2074,1.0789909362792969
1528401058.380695,2077,1.1166120767593384
1528401058.873713,2078,1.0934292078018188
1528401063.559397,2086,0.9746055006980896
1528401066.595068,2090,1.1395788192749023
1528401070.82206,2097,1.0493165254592896
1528401106.52443,2146,1.0226935148239136
1528401110.268121,2150,1.0541963577270508
1528401114.508117,2157,1.0609300136566162
1528401119.987324,2166,0.9902931451797485
1528401133.957739,2188,0.8632531762123108
1528401136.92432,2192,1.0617846250534058
1528401141.648262,2200,0.977888286113739
1528401147.527886,2208,1.045372486114502
1528401150.328553,2212,1.0205724239349365
1528401162.928407,2232,0.8113894462585449
1528401166.019171,2237,1.004758358001709
1528401166.516358,2238,0.9860271215438843
1528401170.037099,2243,0.9770875573158264
1528401176.757891,2255,0.9279765486717224
1528401179.260955,2258,1.1028577089309692
1528401182.440957,2263,0.8475967049598694
1528401194.164438,2282,1.0823413133621216
1528401204.873937,2298,1.1308307647705078
1528401212.760172,2308,0.913017213344574
1528401219.532623,2320,1.1147032976150513
1528401236.582879,2346,1.0900444984436035
1528401242.646654,2355,0.9440655708312988
1528401264.730768,2390,0.972318172454834
1528401265.22701,2391,0.9354252219200134
1528401266.223626,2393,0.9817376136779785
1528401295.450682,2437,1.0934728384017944
1528401300.458391,2445,0.9547569751739502
1528401306.899218,2454,0.9546741247177124
1528401307.943702,2456,0.905776858329773
1528401311.18607,2461,0.9330401420593262
1528401327.691002,2486,0.888984739780426
1528401329.804118,2487,0.9913610816001892
1528401335.781557,2497,0.9983259439468384
1528401336.780388,2499,0.9538272023200989
1528401342.11024,2504,1.0374042987823486
1528401349.768227,2518,0.984958291053772
1528401354.348693,2524,0.9747666716575623
1528401360.470133,2533,0.9022558927536011
1528401369.714454,2548,0.9269646406173706
1528401372.487306,2552,1.1893765926361084
1528401373.476009,2554,1.0846869945526123
1528401389.547062,2579,1.0211379528045654
1528401404.976911,2601,0.9255615472793579
1528401408.955519,2607,0.946963369846344
1528401420.68926,2624,1.0248550176620483
1528401423.680504,2630,0.8258037567138672
1528401440.059255,2656,0.9803395867347717
1528401455.003332,2679,1.1149775981903076
1528401459.751105,2686,0.8799135684967041
1528401463.585512,2691,1.0942587852478027
1528401472.823288,2704,0.7424160242080688
1528401477.777142,2711,0.8993256092071533
1528401497.324202,2741,0.7738638520240784
1528401505.948639,2755,1.0281378030776978
1528401527.980889,2790,0.9057110548019409
1528401528.47602,2791,0.904381275177002
1528401528.970834,2792,0.8470780849456787
1528401586.971578,2873,0.9270599484443665
1528401592.531984,2882,0.9002523422241211
1528401598.088742,2891,0.8803672790527344
1528401602.299081,2897,0.9372193217277527
1528401618.882648,2921,0.9355546236038208
1528401648.728789,2968,0.8390974998474121
1528401653.736367,2976,0.9053382277488708
1528401678.199068,3012,0.9982197284698486
1528401688.167634,3028,0.9415996670722961
1528401690.455465,3031,0.8691468238830566
1528401695.404534,3039,0.9024381041526794
1528401696.890729,3042,0.8265820145606995
1528401713.967634,3066,0.7580562829971313
1528401716.966407,3070,0.9001216292381287
1528401735.521823,3100,1.0724983215332031
1528401752.297218,3123,0.9202178716659546
1528401761.536156,3138,1.0882340669631958
1528401774.702455,3156,0.8562067151069641
1528401777.677046,3162,0.9719271063804626
1528401789.236319,3178,0.8855589032173157
1528401800.94709,3196,0.8150714635848999
1528401801.436079,3197,1.0261578559875488
1528401824.594628,3231,0.8977373838424683
1528401830.445892,3241,0.9456899166107178
1528401832.969054,3244,0.8689159750938416
1528401833.466736,3245,0.7239263653755188
1528401834.464617,3247,0.8080331683158875
1528401836.012082,3248,0.8312526941299438
1528401852.997196,3273,0.784451425075531
1528401876.350457,3306,0.825983464717865
1528401890.215731,3329,0.6094797849655151
1528401901.65349,3346,0.6485671401023865
1528401921.427526,3377,0.6956201791763306
1528401939.996248,3404,0.7486155033111572
1528401942.500899,3409,0.612511157989502
1528401958.098935,3431,0.6616054773330688
1528401970.974255,3450,0.6314550042152405
1528401971.97666,3452,0.5983381271362305
1528401980.153928,3465,0.6654788851737976
1528401990.723717,3481,0.7177325487136841
1528402015.078958,3510,0.6428046226501465
1528402017.44801,3513,0.7443910241127014
1528402033.008632,3538,0.5634362101554871
1528402049.454177,3564,0.5127205848693848
1528402060.922391,3581,0.6101352572441101
1528402074.868349,3601,0.6381904482841492
1528402086.400016,3619,0.7829254865646362
1528402087.400005,3621,0.7057178616523743
1528402088.392975,3623,0.6699805855751038
1528402093.46672,3629,0.8216686248779297
1528402111.594653,3657,0.5829875469207764
1528402120.577597,3671,0.6728066205978394
1528402157.237085,3727,0.6366870999336243
1528402160.352294,3731,0.7745034694671631
1528402165.007144,3739,0.7886749505996704
1528402166.524113,3742,0.596977710723877
1528402186.947542,3773,0.6906117796897888
1528402191.742209,3781,0.6557616591453552
1528402200.126394,3794,0.5413727760314941
1528402203.649551,3799,1.0236207246780396
1528402214.534878,3815,0.686794102191925
1528402218.47442,3820,0.6789541840553284
1528402219.476577,3822,0.6442148089408875
1528402225.446532,3832,0.6997523307800293
1528402228.048209,3836,0.4837453067302704
1528402246.350841,3865,0.6678283214569092
1528402254.366726,3877,0.4908267855644226
1528402288.899214,3929,0.7023083567619324
1528402294.183305,3936,1.1785286664962769
1528402296.161262,3940,0.7859092950820923
1528402303.277727,3951,0.6576706171035767
1528402307.204389,3957,0.5771770477294922
1528402324.800118,3985,0.6896575689315796
1528402340.525366,4010,0.544711172580719
1528402342.003926,4011,0.7140249013900757
1528402349.006711,4023,0.5018876791000366
1528402356.126119,4034,0.704070508480072
1528402357.639368,4037,0.5851463079452515
1528402394.399948,4094,0.5906661748886108
1528402397.885944,4099,0.5243926048278809
1528402398.387391,4100,0.7593448162078857
1528402406.083944,4110,0.7851027846336365
1528402452.885604,4183,0.7489125728607178
1528402459.140038,4194,0.6199343800544739
1528402459.634185,4195,0.6369584202766418
1528402461.582908,4197,0.5354280471801758
1528402465.757025,4202,0.7298027276992798
1528402466.268247,4203,0.5644088387489319
1528402486.767401,4228,0.7738986611366272
1528402490.134494,4233,0.6029528975486755
1528402491.645,4236,0.7172576189041138
1528402496.714653,4244,0.5846391320228577
1528402509.591169,4264,0.538594126701355
1528402512.454542,4267,0.7825869917869568
1528402512.950245,4268,0.5154582262039185
1528402522.134391,4283,0.6572245359420776
1528402532.89021,4299,0.5765329599380493
1528402537.839351,4305,0.6377397179603577
1528402545.936041,4318,0.5765660405158997
1528402546.923444,4320,0.5212776064872742
1528402555.399515,4333,0.5939912796020508
1528402579.110226,4370,0.6274110674858093
1528402594.612624,4394,0.7877506613731384
1528402600.284513,4401,0.7559083104133606
1528402604.149856,4407,0.7884820699691772
1528402620.135079,4431,0.6807608604431152
1528402621.631254,4434,0.5861475467681885
1528402649.162292,4476,0.5007878541946411
1528402661.273259,4493,0.4976811110973358
1528402672.752071,4510,0.6366636157035828
1528402673.24813,4511,0.5912336707115173
1528402686.411616,4531,0.555127739906311
1528402689.161697,4534,0.6044944524765015
1528402695.209219,4543,0.6209116578102112
1528402718.803016,4579,0.477230966091156
1528402720.2879,4582,0.7527760863304138
1528402730.558499,4598,0.60283362865448
1528402731.559609,4600,0.6430591344833374
1528402750.952475,4629,0.7057093977928162
1528402769.691406,4657,0.5679121613502502
1528402774.754322,4665,0.703882098197937
1528402776.741113,4669,0.7560029029846191
1528402782.316089,4677,0.6474105715751648
1528402789.575259,4688,0.7681884765625
1528402806.505042,4714,0.620573103427887
1528402809.649273,4719,0.7243030071258545
1528402819.578177,4735,0.6267000436782837
1528402831.035404,4751,0.7130650877952576
1528402835.8295,4759,0.4980308413505554
1528402842.394841,4768,0.5446062684059143
1528402847.86209,4777,0.8945372700691223
1528402854.117223,4788,0.6407402753829956
1528402855.614998,4789,0.5744665265083313
1528402864.325066,4801,0.6621159315109253
1528402865.323505,4803,0.647032618522644
1528402867.821251,4806,0.6446069478988647
1528402889.965435,4841,0.467257022857666
1528402896.615862,4853,0.6468403339385986
1528402908.72404,4872,0.6023158431053162
1528402923.352968,4895,0.7090351581573486
1528402941.568644,4915,0.6647249460220337
1528402966.648618,4955,0.6132514476776123
1528402971.608343,4963,0.522432804107666
1528402978.28482,4972,0.656241774559021
1528402979.794716,4975,0.5518543124198914
1528402980.803925,4977,0.518683910369873
1528403014.724737,5028,0.5317736864089966
1528403016.229159,5031,0.6474212408065796
1528403028.811095,5051,0.7416447401046753
1528403029.811807,5053,0.5599615573883057
1528403030.309101,5054,0.7189103364944458
1528403034.82519,5061,0.6307960152626038
1528403046.547898,5079,0.7417087554931641
1528403065.300279,5107,0.5596222877502441
1528403079.118619,5127,0.7099720239639282
1528403080.114984,5129,0.5974218249320984
1528403084.078201,5135,0.6912108063697815
1528403104.136891,5166,0.5923511385917664
1528403114.262474,5183,0.4571492671966553
1528403127.784015,5201,0.6518191695213318
1528403132.781339,5209,0.6341801285743713
1528403152.877173,5240,0.7779713869094849
1528403170.63322,5267,0.6081745624542236
1528403186.073493,5290,0.610832154750824
1528403205.420497,5319,0.48854419589042664
1528403212.728343,5330,0.5440595746040344
1528403222.635256,5346,0.6383531093597412
1528403231.683249,5360,0.7025904059410095
1528403245.878099,5381,0.5370838642120361
1528403273.097234,5421,0.4555700719356537
1528403287.613522,5443,0.46806249022483826
1528403291.109844,5448,0.5553364753723145
1528403313.685971,5485,0.5823002457618713
1528403321.036211,5496,0.510285496711731
1528403326.784282,5502,0.5531729459762573
1528403335.554111,5516,0.6174082159996033
1528403337.698959,5518,0.6019222736358643
1528403356.962416,5550,0.6507060527801514
1528403372.49985,5574,0.5636782050132751
1528403380.160791,5586,0.5959432125091553
1528403381.157564,5588,0.6406587958335876
1528403385.119907,5594,0.578843355178833
1528403394.082828,5606,0.5523536801338196
1528403414.675083,5631,0.6945756673812866
1528403432.437407,5659,0.7077389359474182
1528403433.421785,5661,0.6788605451583862
1528403436.351254,5665,0.5992676019668579
1528403445.670782,5680,0.5691365599632263
1528403474.048514,5721,0.5083300471305847
1528403475.539818,5724,0.6296350955963135
1528403499.7489,5760,0.3435884118080139
1528403510.888924,5777,0.4705921709537506
1528403512.377929,5780,0.564056396484375
1528403518.260343,5790,0.6371652483940125
1528403534.474119,5808,0.7153835296630859
1528403534.974566,5809,0.515448808670044
1528403546.166332,5826,0.6421531438827515
1528403547.671519,5829,0.543631911277771
1528403569.160867,5863,0.5181072950363159
1528403570.172426,5865,0.536430299282074
1528403574.967123,5872,0.3773380517959595
1528403591.902472,5899,0.6688045263290405
1528403599.627629,5908,0.7238199710845947
1528403612.83845,5929,0.5884212255477905
1528403627.92314,5953,0.5706619620323181
1528403631.067708,5958,0.6179170608520508
1528403635.034975,5964,0.6884002685546875
1528403652.523614,5991,0.6186224818229675
1528403667.402305,6011,0.4597717523574829
1528403669.896716,6016,0.6509814262390137
1528403680.045412,6031,0.9517098665237427
1528403683.60323,6036,0.6664775013923645
1528403699.771311,6061,0.5236889123916626
1528403712.000753,6079,0.28755638003349304
1528403714.74669,6083,0.4301711916923523
1528403717.250394,6088,0.5560207366943359
1528403729.804409,6104,0.4781855344772339
1528403730.789579,6106,0.5857635140419006
1528403741.693164,6122,0.3598892092704773
1528403742.702017,6124,0.597531259059906
1528403746.688703,6130,0.5355525612831116
1528403747.689545,6132,0.505746603012085
1528403757.246612,6146,0.5590423345565796
1528403759.375952,6150,0.40088731050491333
1528403773.966562,6173,0.5595124959945679
1528403780.397708,6182,0.6002320051193237
1528403793.665728,6201,0.744741678237915
1528403800.940225,6212,0.6293576955795288
1528403801.945364,6214,0.5755440592765808
1528403806.17132,6220,0.5993467569351196
1528403814.395649,6233,0.6627520322799683
1528403826.691083,6251,0.5727522969245911
1528403851.979919,6290,0.6520174741744995
1528403870.228872,6313,0.7103121876716614
1528403872.203007,6317,0.6473875641822815
1528403872.701002,6318,0.5477923154830933
1528403877.941177,6325,0.5130818486213684
1528403888.38452,6342,0.6235642433166504
1528403895.793326,6353,0.5663051009178162
1528403902.991312,6364,0.5852198600769043
1528403907.648161,6371,0.5406069159507751
1528403911.49687,6377,0.5727831125259399
1528403928.461408,6401,0.4974707067012787
1528403965.034666,6456,0.722221314907074
1528403967.030686,6460,0.47666865587234497
1528403990.430825,6496,0.4592684805393219
1528403990.94816,6497,0.7195268869400024
1528403995.682858,6501,0.5768097639083862
1528404008.596321,6521,0.5528672933578491
1528404009.098994,6522,0.5839536190032959
1528404009.606296,6523,0.5655439496040344
1528404016.025764,6531,0.6039420962333679
1528404043.37275,6575,0.5343591570854187
1528404047.873369,6582,0.5444495677947998
1528404050.183367,6585,0.5733600854873657
1528404063.926937,6604,0.6585726737976074
1528404097.639015,6658,0.7168794870376587
1528404104.235934,6667,0.6601502299308777
1528404105.255626,6669,0.5814365744590759
1528404108.241701,6673,0.5032702684402466
1528404111.248352,6679,0.4742988646030426
1528404114.146735,6682,0.7339741587638855
1528404119.613085,6689,0.6322377324104309
1528404124.571992,6697,0.5085046291351318
1528404127.055376,6700,0.6861459612846375
1528404135.931641,6712,0.5420987010002136
1528404153.064349,6739,0.4403981864452362
1528404155.941549,6743,0.5648850202560425
1528404162.481745,6754,0.49637627601623535
1528404169.810377,6765,0.5727829337120056
1528404215.47078,6833,0.5245210528373718
1528404224.956416,6847,0.5266656279563904
1528404230.021997,6855,0.7574449777603149
1528404239.237227,6869,0.585192859172821
1528404239.94528,6870,0.58607017993927
1528404257.112736,6896,0.39929094910621643
1528404267.962543,6910,0.5638284087181091
1528404285.588411,6935,0.5729255080223083
1528404304.215828,6964,0.6278315782546997
1528404305.727907,6967,0.5064082741737366
1528404323.468421,6993,0.47441041469573975
1528404340.617499,7011,0.6615101099014282
1528404342.633322,7015,0.6868109107017517
1528404359.156954,7040,0.5093152523040771
1528404363.726588,7047,0.5782724022865295
1528404377.172834,7066,0.6537122130393982
1528404393.276834,7092,0.4850127398967743
1528404405.051994,7107,0.6331787109375
1528404410.138099,7115,0.4348960518836975
1528404410.64237,7116,0.7564020752906799
1528404424.098318,7138,0.4778963029384613
1528404426.113959,7142,0.5419048070907593
1528404434.804639,7156,0.6991984844207764
1528404447.893637,7176,0.4983897805213928
1528404460.847277,7196,0.38327550888061523
1528404467.600055,7205,0.4664202928543091
1528404474.326799,7214,0.7674785852432251
1528404475.812558,7217,0.4930620789527893
1528404488.045409,7236,0.5413296222686768
1528404489.544357,7239,0.6393014192581177
1528404495.267353,7248,0.6857321262359619
1528404519.431254,7285,0.6312156319618225
1528404532.10637,7301,0.47312089800834656
1528404539.326829,7312,0.4424363970756531
1528404551.612135,7330,0.5522041320800781
1528404557.69603,7340,0.5367602109909058
1528404558.200962,7341,0.49903878569602966
1528404566.302283,7354,0.4441855549812317
1528404569.4066,7359,0.7694271802902222
1528404569.909122,7360,0.38956785202026367
1528404584.198783,7383,0.627070426940918
1528404586.966203,7387,0.49835047125816345
1528404597.327884,7402,0.6186065077781677
1528404617.357593,7432,0.7025514841079712
1528404622.850999,7441,0.47953125834465027
1528404625.424108,7444,0.636905312538147
1528404629.954946,7451,0.5697283744812012
1528404636.035939,7461,0.5941380858421326
1528404638.253104,7464,0.6145414113998413
1528404640.749721,7469,0.5061049461364746
1528404647.483089,7479,0.566369891166687
1528404664.72009,7503,0.7652027010917664
1528404670.263991,7512,0.5145002007484436
1528404683.807313,7531,0.4969920814037323
1528404694.45184,7548,0.6231203675270081
1528404728.381026,7597,0.5262157917022705
1528404737.698692,7610,0.616209864616394
1528404739.217976,7613,0.6072793006896973
1528404760.35307,7645,0.6199266910552979
1528404770.977377,7662,0.56501704454422
1528404777.695316,7672,0.3467194736003876
1528404780.22804,7677,0.6800041198730469
1528404788.420902,7688,0.5775384306907654
1528404792.480945,7694,0.6076599359512329
1528404797.989991,7701,0.46460863947868347
1528404813.870706,7719,0.5409792065620422
1528404817.084108,7724,0.629492998123169
1528404819.598115,7729,0.5148313045501709
1528404830.815202,7747,0.5461793541908264
1528404838.221814,7758,0.4946447014808655
1528404839.693994,7761,0.47040924429893494
1528404853.148764,7781,0.5411663055419922
1528404858.036875,7789,0.5853015780448914
1528404864.89328,7799,0.4641302227973938
1528404873.713846,7811,0.6459522247314453
1528404889.337494,7834,0.42923152446746826
1528404891.813847,7839,0.6676821112632751
1528404932.164084,7900,0.5206161737442017
1528404933.546838,7901,0.552059531211853
1528404954.41543,7933,0.6596279740333557
1528404981.250209,7976,0.4620061218738556
1528404987.006917,7984,0.5229123830795288
1528404991.950191,7992,0.6905055046081543
1528404992.450054,7993,0.4358961880207062
1528405015.119267,8027,0.44184985756874084
1528405022.725471,8038,0.5137563347816467
1528405030.601939,8050,0.613253116607666
1528405040.896024,8067,0.5474757552146912
1528405081.888149,8127,0.5467306971549988
1528405098.198684,8151,0.45272958278656006
1528405116.885319,8181,0.6559031009674072
1528405119.950606,8185,0.4888172447681427
1528405128.891566,8199,0.648401141166687
1528405141.248054,8216,0.31981903314590454
1528405145.868475,8222,0.528964638710022
1528405173.606822,8264,0.5663818717002869
1528405184.037123,8280,0.6218542456626892
1528405190.576935,8291,0.6124746799468994
1528405196.732403,8300,0.5841127038002014
1528405202.758603,8308,0.558476448059082
1528405216.223857,8328,0.5408647656440735
1528405217.896509,8330,0.5462032556533813
1528405219.600008,8333,0.6176704168319702
1528405220.599742,8335,0.6255578398704529
1528405224.987158,8341,0.7042521834373474
1528405238.803267,8361,0.6147971153259277
1528405241.41272,8364,0.5515395998954773
1528405244.818658,8369,0.7299672961235046
1528405250.183026,8376,0.3671747148036957
1528405251.200783,8378,0.383075475692749
1528405289.334467,8429,0.5313944220542908
1528405296.457236,8440,0.6423807144165039
1528405301.352152,8448,0.5760624408721924
1528405313.858882,8468,0.5072872042655945
1528405314.349103,8469,0.5605990886688232
1528405316.853206,8471,0.6350502371788025
1528405325.747889,8485,0.6013264060020447
1528405327.73148,8489,0.5371935963630676
1528405334.426096,8498,0.5244860053062439
1528405334.937663,8499,0.5606932044029236
1528405345.127584,8504,0.5311462879180908
1528405349.125416,8509,0.5108239650726318
1528405358.557491,8524,0.7723127007484436
1528405378.983917,8555,0.5644715428352356
1528405385.975901,8567,0.512686550617218
1528405391.425683,8574,0.4796645939350128
1528405393.915818,8579,0.4980042278766632
1528405402.773838,8593,0.6726201772689819
1528405408.946996,8602,0.5902378559112549
1528405420.234943,8617,0.5587880611419678
1528405426.96902,8628,0.5525740385055542
1528405431.812236,8635,0.5199465155601501
1528405433.17548,8636,0.5639959573745728
1528405438.579039,8645,0.488327294588089
1528405462.679758,8683,0.5212592482566833
1528405467.645285,8691,0.533230721950531
1528405468.955991,8692,0.6414681077003479
1528405470.986539,8696,0.4648258090019226
1528405493.415972,8728,0.607865035533905
1528405525.525778,8775,0.42870497703552246
1528405527.513491,8779,0.4909951090812683
1528405539.089169,8797,0.5391906499862671
1528405543.587558,8802,0.48194947838783264
1528405555.385686,8820,0.5725746154785156
1528405556.890932,8823,0.5424806475639343
1528405571.849909,8844,0.554937481880188
1528405579.113176,8855,0.5716992020606995
1528405595.19873,8879,0.563666820526123
1528405599.447532,8886,0.6305161714553833
1528405612.820562,8903,0.5704166889190674
1528405613.807558,8905,0.6144435405731201
1528405616.386931,8908,0.5449666976928711
1528405631.135529,8929,0.6063389182090759
1528405632.128245,8931,0.5698889493942261
1528405635.46778,8936,0.6061480641365051
1528405641.9559,8947,0.7554172277450562
1528405649.855875,8959,0.7057908773422241
1528405660.753723,8976,0.3988252580165863
1528405672.067187,8994,0.5692373514175415
1528405676.022416,9000,0.5208498239517212
1528405680.426432,9005,0.6048352122306824
1528405683.891082,9010,0.4516945779323578
1528405696.787569,9028,0.504092812538147
1528405697.283348,9029,0.559178352355957
1528405714.120109,9056,0.49740901589393616
1528405719.809225,9064,0.469630628824234
1528405726.769056,9074,0.5709927678108215
1528405733.560389,9085,0.5524758100509644
1528405749.761708,9106,0.5320481061935425
1528405765.350713,9124,0.5829939842224121
1528405785.781071,9156,0.5857101082801819
1528405786.282856,9157,0.4801388382911682
1528405790.220711,9163,0.5638071894645691
1528405825.021464,9215,0.5637041926383972
1528405826.002544,9217,0.49968862533569336
1528405831.717466,9227,0.5335356593132019
1528405836.26587,9234,0.5729894638061523
1528405854.861163,9261,0.5694577693939209
1528405868.277051,9282,0.5307208299636841
1528405874.973667,9292,0.5320720076560974
1528405886.860612,9308,0.5867222547531128
1528405887.862857,9310,0.564554750919342
1528405891.97342,9317,0.42655277252197266
1528405911.847505,9349,0.42878541350364685
1528405915.86047,9354,0.5987376570701599
1528405923.447869,9365,0.4574381709098816
1528405925.903838,9370,0.5817679166793823
1528405956.118081,9413,0.5806509852409363
1528405957.60918,9416,0.4344848692417145
1528405971.09462,9436,0.5400016903877258
1528405974.915477,9442,0.5133152604103088
1528405975.414198,9443,0.579398512840271
1528405992.106278,9469,0.5662516355514526
1528405995.580193,9476,0.48060229420661926
1528406036.052216,9538,0.5951402187347412
1528406036.546298,9539,0.5068854093551636
1528406041.808828,9548,0.5405744314193726
1528406046.750512,9555,0.4682101309299469
1528406049.555262,9558,0.738390326499939
1528406054.008656,9565,0.6060406565666199
1528406057.133615,9568,0.5950283408164978
1528406070.090072,9590,0.5194616317749023
1528406078.557716,9601,0.6032500267028809
1528406086.242958,9612,0.5585147142410278
1528406093.312318,9622,0.5061454772949219
1528406094.300112,9624,0.5156707167625427
1528406094.789754,9625,0.5315301418304443
1528406096.277538,9628,0.5619916915893555
1528406112.261964,9652,0.47573134303092957
1528406116.277263,9658,0.5675963163375854
1528406130.269835,9681,0.6153318881988525
1528406136.98419,9691,0.6165741682052612
1528406140.951199,9699,0.6497464179992676
1528406149.446613,9711,0.5657175183296204
1528406181.561234,9760,0.4330689013004303
1528406182.051388,9761,0.6747603416442871
1528406187.023886,9769,0.6003178954124451
1528406192.313507,9778,0.5099875926971436
1528406215.980158,9813,0.6381123661994934
1528406237.93138,9841,0.582034707069397
1528406240.495746,9844,0.5909848213195801
1528406266.288795,9884,0.5779644250869751
1528406282.121309,9908,0.5096516609191895
1528406290.416961,9918,0.5617362260818481
1528406326.168727,9973,0.5803776979446411
1528406334.488938,9986,0.499594122171402
1528406340.967881,9997,0.5504557490348816
1528406353.773722,10015,0.5384711623191833
1528406376.295509,10051,0.5373034477233887
1528406379.666143,10056,0.5704885125160217
1528406380.170423,10057,0.5735616087913513
1528406382.144127,10059,0.642102062702179
1528406390.844959,10073,0.5299593210220337
1528406399.544057,10085,0.5169633626937866
1528406415.300394,10108,0.46758538484573364
1528406418.726857,10113,0.4858378469944
1528406419.219194,10114,0.5736321806907654
1528406429.260018,10129,0.4565642774105072
1528406432.976541,10135,0.5204549431800842
1528406439.79503,10145,0.5171470046043396
1528406456.123383,10169,0.5657797455787659
1528406467.019662,10186,0.6033851504325867
1528406482.470856,10208,0.4908201992511749
1528406502.348122,10239,0.5585164427757263
1528406506.825168,10246,0.5442959666252136
1528406509.080381,10249,0.5150834918022156
1528406514.567796,10257,0.49762091040611267
1528406525.347613,10273,0.5474345088005066
1528406528.277754,10277,0.4836089015007019
1528406532.314135,10282,0.6270307898521423
1528406533.323711,10284,0.5705394744873047
1528406534.312872,10286,0.5411837697029114
1528406536.745154,10289,0.507906436920166
1528406558.712987,10324,0.4406556487083435
1528406563.248907,10331,0.5948086977005005
1528406574.159887,10347,0.5390348434448242
1528406588.338573,10367,0.6346734762191772
1528406605.583568,10395,0.4933735430240631
1528406606.578079,10397,0.5503250360488892
1528406607.073079,10398,0.4881422519683838
1528406609.419551,10400,0.46537473797798157
1528406613.32215,10406,0.4819640517234802
1528406619.933252,10415,0.5893439054489136
1528406623.883483,10421,0.5435649156570435
1528406627.422672,10426,0.4855249524116516
1528406646.464527,10455,0.5102277398109436
1528406655.972165,10469,0.6083366870880127
1528406662.434196,10480,0.46477454900741577
1528406669.290554,10490,0.525050699710846
1528406671.262561,10494,0.6153836846351624
1528406671.751799,10495,0.4990864098072052
1528406695.048447,10523,0.4922204315662384
1528406700.524347,10532,0.5079272985458374
1528406705.287399,10540,0.5808075666427612
1528406715.591679,10555,0.5410559773445129
1528406716.086156,10556,0.48195651173591614
1528406722.949062,10568,0.5968335866928101
1528406743.045554,10599,0.5512215495109558
1528406750.660108,10608,0.5136774778366089
1528406757.774523,10621,0.44773808121681213
1528406760.386257,10624,0.51768559217453
1528406760.882601,10625,0.5459367036819458
1528406764.292865,10630,0.5918219089508057
1528406770.323369,10639,0.5431499481201172
1528406775.586549,10647,0.5671511292457581
1528406780.795577,10654,0.6731011867523193
1528406781.285452,10655,0.4485820531845093
1528406791.307455,10672,0.5321225523948669
1528406811.857126,10702,0.5918975472450256
1528406818.757399,10712,0.5569625496864319
1528406842.275089,10749,0.5397475957870483
1528406847.75994,10758,0.5517557263374329
1528406848.265288,10759,0.5124175548553467
1528406852.246036,10765,0.5450125336647034
1528406863.398701,10781,0.5273091793060303
1528406867.845785,10788,0.4750436246395111
1528406886.692229,10816,0.5617709159851074
1528406887.185587,10817,0.5492587089538574
1528406894.358153,10826,0.5067536234855652
1528406896.821588,10831,0.5447906255722046
1528406903.012719,10842,0.5254255533218384
1528406909.194465,10851,0.5240511894226074
1528406918.547944,10865,0.5355080366134644
1528406925.45901,10876,0.4233914613723755
1528406945.634731,10903,0.5716801881790161
1528406947.110628,10906,0.5565516948699951
1528406953.947865,10915,0.5902385711669922
1528406968.712034,10940,0.5310580134391785
1528406971.996269,10944,0.5524437427520752
1528406977.453389,10953,0.4095982015132904
1528406986.29493,10967,0.5572701096534729
1528406990.580787,10973,0.5754438638687134
1528406991.582068,10975,0.5007445216178894
1528407016.238497,11009,0.48388054966926575
1528407020.168704,11015,0.5427334308624268
1528407024.147127,11021,0.5839851498603821
1528407025.138888,11023,0.542083740234375
1528407025.638139,11024,0.5147219896316528
1528407033.264469,11034,0.5378093719482422
1528407035.746205,11039,0.5751529335975647
1528407044.409539,11053,0.5481050610542297
1528407049.600939,11062,0.5470841526985168
1528407061.062352,11078,0.5179712772369385
1528407080.28828,11103,0.561552882194519
1528407092.711997,11122,0.4863335192203522
1528407098.165786,11131,0.5476851463317871
1528407108.921487,11149,0.48505571484565735
1528407121.407772,11167,0.4912543296813965
1528407128.55349,11176,0.57045978307724
1528407143.251508,11199,0.6390765309333801
1528407145.136328,11201,0.6287867426872253
1528407145.631315,11202,0.5149328112602234
1528407182.883922,11253,0.5378256440162659
1528407187.733103,11261,0.5188313126564026
1528407190.284418,11264,0.5166414976119995
1528407196.199549,11273,0.5357955098152161
1528407208.277785,11290,0.5394098162651062
1528407222.374421,11311,0.5281249284744263
1528407231.574387,11326,0.5078782439231873
1528407241.24967,11342,0.5163547992706299
1528407254.820758,11362,0.5379140377044678
1528407258.955508,11369,0.5348787903785706
1528407264.511485,11376,0.5318012237548828
1528407267.004653,11381,0.5730463266372681
1528407288.421411,11412,0.4820539653301239
1528407294.185606,11420,0.6208800077438354
1528407296.527504,11422,0.5008488297462463
1528407318.731289,11456,0.5719646215438843
1528407320.226554,11459,0.5589867234230042
1528407329.650759,11473,0.5342975854873657
1528407331.154121,11476,0.5306622385978699
1528407338.696557,11487,0.5242213010787964
1528407342.78926,11493,0.5799295902252197
1528407361.085908,11521,0.5367130041122437
1528407363.369274,11524,0.5124902725219727
1528407363.863257,11525,0.5644310712814331
1528407368.425341,11531,0.5789031386375427
1528407369.416497,11533,0.5549279451370239
1528407381.139401,11550,0.5305469632148743
1528407386.108301,11558,0.49041974544525146
1528407391.991556,11567,0.5547608137130737
1528407401.206733,11582,0.4997704327106476
1528407412.524404,11598,0.5216033458709717
1528407438.767806,11637,0.4720127284526825
1528407446.304932,11649,0.6142377853393555
1528407447.291274,11651,0.52256840467453
1528407454.689243,11661,0.5709085464477539
1528407460.94349,11672,0.5494219660758972
1528407466.489469,11679,0.5141295790672302
1528407470.01137,11686,0.5096666216850281
1528407471.011109,11688,0.505914032459259
1528407484.822422,11705,0.5072157382965088
1528407496.835831,11724,0.5766904950141907
1528407521.057014,11760,0.5364806056022644
1528407527.467952,11770,0.5401822328567505
1528407538.955266,11787,0.5237090587615967
1528407541.926396,11793,0.5186082720756531
1528407549.07972,11802,0.5460203289985657
1528407568.913023,11832,0.4674338400363922
1528407584.016147,11855,0.5235247611999512
1528407584.511468,11856,0.5308409333229065
1528407595.592084,11874,0.5196824669837952
1528407614.420479,11902,0.5683915019035339
1528407618.058986,11907,0.49422410130500793
1528407630.509046,11920,0.5284892916679382
1528407631.003927,11921,0.511013925075531
1528407639.465716,11934,0.569207489490509
1528407644.470039,11942,0.5349575281143188
1528407647.583251,11947,0.47914743423461914
1528407648.570125,11949,0.5371523499488831
1528407649.066383,11950,0.5125136971473694
1528407662.34004,11970,0.539715051651001
1528407665.647945,11975,0.5745418667793274
1528407674.303259,11989,0.5610725283622742
1528407681.289729,11999,0.4872368276119232
1528407684.666807,12004,0.5292114019393921
1528407689.159488,12011,0.555781900882721
1528407701.190576,12030,0.5413593649864197
1528407709.046276,12042,0.5684948563575745
1528407731.603118,12077,0.44713303446769714
1528407737.310331,12086,0.5456380844116211
1528407770.765209,12134,0.5478180646896362
1528407773.239141,12139,0.5375280976295471
1528407782.465651,12154,0.4473015069961548
1528407789.448055,12165,0.5256734490394592
1528407793.032449,12169,0.5113833546638489
1528407802.862494,12185,0.5479101538658142
1528407811.998082,12198,0.5787053108215332
1528407825.458337,12218,0.5478540658950806
1528407832.471402,12227,0.5260227918624878
1528407838.183203,12235,0.5491598844528198
1528407851.756657,12255,0.5166466236114502
1528407861.713374,12271,0.5219069719314575
1528407874.653967,12291,0.504767119884491
1528407876.126201,12294,0.5243877172470093
1528407886.626828,12310,0.5492745041847229
1528407896.243121,12326,0.5317482352256775
1528407904.345849,12337,0.6106334328651428
1528407942.230609,12397,0.5269850492477417
1528407948.707584,12406,0.5195345282554626
1528407950.490277,12407,0.5066299438476562
1528407969.788803,12437,0.4567844569683075
1528407982.642253,12456,0.5355294942855835
1528407984.128981,12459,0.5434924364089966
1528407998.979923,12481,0.5777114033699036
1528408029.633285,12525,0.5367040634155273
1528408041.710646,12546,0.5376378297805786
1528408045.654377,12552,0.5364589095115662
1528408046.644549,12554,0.4860748052597046
1528408060.265993,12575,0.5080590844154358
1528408073.90212,12597,0.5682194232940674
1528408097.890278,12626,0.5303372144699097
1528408128.881116,12672,0.523463249206543
1528408139.321414,12688,0.5293630957603455
1528408147.238794,12700,0.5275100469589233
1528408184.5042,12759,0.5318366885185242
1528408196.074017,12775,0.5162963271141052
1528408217.032521,12806,0.5598782896995544
1528408223.71637,12814,0.5456106066703796
1528408236.809558,12835,0.5500540137290955
1528408252.115609,12860,0.5348227620124817
1528408255.194714,12865,0.49480757117271423
1528408263.606721,12878,0.5471320748329163
1528408271.673638,12891,0.547178328037262
1528408274.651381,12897,0.5567881464958191
1528408303.504104,12939,0.5242213010787964
1528408304.000418,12940,0.4889366626739502
1528408307.047745,12945,0.512966513633728
1528408316.700149,12960,0.503969132900238
1528408335.815995,12990,0.4896191358566284
1528408355.780607,13018,0.5597190260887146
1528408367.80443,13035,0.5345746278762817
1528408385.745169,13062,0.510213315486908
1528408386.241395,13063,0.524726152420044
1528408390.734619,13071,0.5647757053375244
1528408398.621412,13083,0.5455016493797302
1528408400.110318,13086,0.5167683362960815
1528408406.534663,13095,0.5023317337036133
1528408417.289487,13110,0.5692424178123474
1528408419.27856,13114,0.5175265073776245
1528408421.434633,13116,0.5313237309455872
1528408431.263899,13131,0.5085977911949158
1528408442.708844,13149,0.5566277503967285
1528408453.891252,13167,0.5056360363960266
1528408465.185812,13182,0.5423265099525452
1528408470.945046,13192,0.5178775787353516
1528408472.437751,13195,0.5039280652999878
1528408481.713572,13207,0.5532675385475159
1528408483.591411,13208,0.5418091416358948
1528408485.55686,13212,0.5361759662628174
1528408504.393247,13240,0.5334726572036743
1528408520.003626,13266,0.4968281090259552
1528408541.534454,13299,0.5390304327011108
1528408546.160087,13304,0.5219089984893799
1528408553.523245,13314,0.5507383942604065
1528408581.328312,13350,0.5465790629386902
1528408584.639598,13355,0.5430006980895996
1528408616.09026,13403,0.5218103528022766
1528408618.078329,13407,0.5628619194030762
1528408630.874718,13427,0.5277084708213806
1528408661.869754,13475,0.5600684881210327
1528408662.36365,13476,0.5356304049491882
1528408679.660082,13502,0.5329301357269287
1528408681.757541,13505,0.5308119058609009
1528408708.406177,13547,0.5274384021759033
1528408718.275529,13563,0.5554758310317993
1528408740.391211,13598,0.5277434587478638
1528408751.921714,13613,0.501738965511322
1528408757.119042,13621,0.5452640652656555
1528408760.845922,13626,0.5302435755729675
1528408761.337126,13627,0.5406825542449951
1528408781.572268,13660,0.5508993864059448
1528408792.158863,13677,0.5449711084365845
1528408794.70935,13680,0.5383710265159607
1528408796.209374,13683,0.5295389890670776
1528408804.866858,13696,0.528503954410553
1528408824.058118,13723,0.5448563694953918
1528408835.956786,13741,0.5327008962631226
1528408840.658836,13748,0.5570218563079834
1528408845.050277,13755,0.4998861253261566
1528408854.990751,13771,0.5123295187950134
1528408858.951154,13777,0.5276346206665039
1528408872.972497,13798,0.5336813926696777
1528408883.0001,13811,0.49591878056526184
1528408890.168049,13822,0.5354130268096924
1528408905.532883,13846,0.533944308757782
1528408920.336497,13869,0.5461506843566895
1528408922.972029,13872,0.5459309220314026
1528408932.210987,13885,0.5545942187309265
1528408934.185083,13889,0.5494908094406128
1528408937.757023,13895,0.525954008102417
1528408952.570308,13916,0.5355216264724731
1528408960.440127,13928,0.5438822507858276
1528408966.028587,13938,0.5033020377159119
1528408966.525019,13939,0.5714870095252991
1528408978.905178,13958,0.5447995066642761
1528408981.422686,13961,0.48186662793159485
1528408985.407081,13969,0.5406633019447327
1528408987.05376,13970,0.5269798040390015
1528408987.568918,13971,0.5144416689872742
1528408991.283692,13977,0.5411919355392456
1528409004.228668,13997,0.5265017747879028
1528409005.227361,13999,0.5160725712776184
1528409017.860245,14017,0.5259732007980347
1528409019.342982,14020,0.545572817325592


==> Mf_run_.-tag-D_loss.csv <==
Wall time,Step,Value
1528791406.945399,19,1.7673423290252686
1528791433.546081,43,0.7242248058319092
1528791436.793637,46,1.2919538021087646
1528791448.543904,57,0.7231774926185608
1528791465.412626,72,0.5304168462753296
1528791468.696587,75,0.6408790349960327
1528791491.361949,95,0.6683465838432312
1528791561.448164,156,0.547673225402832
1528791564.704757,159,0.44983339309692383
1528791574.648644,168,0.5844992399215698
1528791645.664727,230,0.47286421060562134
1528791651.95477,235,0.548681378364563
1528791674.892475,256,0.3436463475227356
1528791680.474104,261,0.5539150238037109
1528791689.01759,268,0.40976375341415405
1528791695.576154,274,0.3181357979774475
1528791736.049924,309,0.4636606276035309
1528791739.015933,311,0.40335217118263245
1528791748.132232,319,0.5896694660186768
1528791781.054753,348,0.29471731185913086
1528791803.624403,368,0.606580913066864
1528791865.270949,422,0.5288124680519104
1528791866.377952,423,0.4733883738517761
1528791889.351916,443,0.4461909830570221
1528791893.010857,446,0.3892579674720764
1528791909.958048,461,0.42704397439956665
1528791913.542857,464,0.5035648345947266
1528791914.667397,465,0.3294637203216553
1528791925.653927,475,0.38207319378852844
1528791996.62329,537,0.4230641722679138
1528792027.265507,564,0.4730890393257141
1528792045.055863,580,0.40732187032699585
1528792052.798511,587,0.7930556535720825
1528792053.924032,588,0.6538790464401245
1528792091.808917,621,0.4654144048690796
1528792108.281497,635,0.3861117959022522
1528792117.254335,643,0.6382699608802795
1528792119.500671,645,0.5746690034866333
1528792122.754131,648,0.4829779863357544
1528792124.972698,650,0.5905036330223083
1528792139.07077,662,0.710590124130249
1528792150.180277,672,0.7803506255149841
1528792201.486216,715,0.7007450461387634
1528792209.166354,723,0.4586235284805298
1528792216.829824,731,0.41713637113571167
1528792238.223001,753,0.6446284055709839
1528792242.110173,757,0.39063000679016113
1528792250.820822,766,0.6604437828063965
1528792254.74121,770,0.5348609685897827
1528792256.677241,772,0.502387285232544
1528792269.933054,786,0.5190338492393494
1528792272.025171,788,0.5098013877868652
1528792276.826145,793,0.5654420852661133
1528792278.772746,795,0.6790213584899902
1528792287.546626,803,0.5808910727500916
1528792293.214514,809,0.4297229051589966
1528792294.137691,810,0.4783048629760742
1528792320.130965,837,0.3433927893638611
1528792398.192406,908,0.4618414640426636
1528792400.169546,910,0.44754454493522644
1528792433.479447,943,0.5809401273727417
1528792436.522647,946,0.5575294494628906
1528792453.155049,963,0.5241361856460571
1528792461.989239,972,0.5671607255935669
1528792462.960159,973,0.48730605840682983
1528792468.943507,979,0.6590736508369446
1528792469.929763,980,0.6389697790145874
1528792475.006749,985,0.5743924379348755
1528792493.828228,1003,0.4477367103099823
1528792496.638621,1006,0.5488981008529663
1528792505.587348,1015,0.4715641140937805
1528792552.379898,1064,0.4657861590385437
1528792555.192237,1067,0.4696595072746277
1528792560.89197,1073,0.5198035836219788
1528792566.555209,1079,0.5100074410438538
1528792571.304749,1084,0.5164966583251953
1528792580.910976,1094,0.5898659229278564
1528792586.628172,1100,0.4777241349220276
1528792592.541668,1105,0.5036574602127075
1528792642.624267,1157,0.5319710373878479
1528792647.399708,1162,0.5119359493255615
1528792648.338985,1163,0.5000078678131104
1528792665.260775,1181,0.5989440083503723
1528792677.578696,1194,0.5181335210800171
1528792690.971631,1207,0.4946879744529724
1528792727.364333,1245,0.4539026618003845
1528792743.592697,1262,0.6049754619598389
1528792762.555258,1282,0.5197221040725708
1528792768.265145,1288,0.5390510559082031
1528792775.157588,1295,0.4814426004886627
1528792797.375447,1317,0.5233073234558105
1528792800.211554,1320,0.5364354252815247
1528792811.141549,1331,0.57675701379776
1528792813.993136,1334,0.547229528427124
1528792816.821465,1337,0.526797890663147
1528792817.774501,1338,0.5099644064903259
1528792863.508075,1386,0.5409032106399536
1528792869.141841,1392,0.48587000370025635
1528792870.115751,1393,0.48037201166152954
1528792895.693491,1415,0.5093406438827515
1528792907.113585,1427,0.48283815383911133
1528792916.406725,1437,0.64324951171875
1528792944.513876,1467,0.5209908485412598
1528792954.930821,1478,0.5220620632171631
1528792962.518715,1486,0.4948957562446594
1528792968.262524,1492,0.559392511844635
1528792999.556908,1524,0.8111685514450073
1528793003.25965,1528,0.47489696741104126
1528793026.726347,1553,0.5120612382888794
1528793041.7548,1569,0.4949427843093872
1528793042.675814,1570,0.4743121266365051
1528793056.595422,1585,0.5087745189666748
1528793060.286191,1589,0.5453575849533081
1528793077.493926,1606,0.5431221723556519
1528793110.717049,1641,0.5698516368865967
1528793118.110889,1649,0.5007325410842896
1528793136.824194,1669,0.50226891040802
1528793150.052726,1683,0.5109941363334656
1528793158.457929,1692,0.5408860445022583
1528793164.01324,1698,0.5054891705513
1528793165.857472,1700,0.5013917684555054
1528793169.745652,1703,0.4874342083930969
1528793176.247427,1710,0.5455310344696045
1528793184.687886,1719,0.5562052726745605
1528793197.716728,1733,0.5430624485015869
1528793199.612569,1735,0.636539101600647
1528793202.338709,1738,0.6443665027618408
1528793209.782205,1746,0.5220202207565308
1528793210.697636,1747,0.49478214979171753
1528793237.733509,1776,0.47245529294013977
1528793243.341433,1782,0.5135146379470825
1528793250.821738,1790,0.5257555842399597
1528793259.363497,1799,0.6318128108978271
1528793267.079812,1806,0.5568447113037109
1528793286.648767,1827,0.5162055492401123
1528793299.863968,1841,0.5122881531715393
1528793303.71571,1845,0.5377696752548218
1528793312.063796,1854,0.5089809894561768
1528793324.158492,1867,0.5902070999145508
1528793326.946059,1870,0.5280357599258423
1528793332.747472,1876,0.492684543132782
1528793334.646799,1878,0.475840300321579
1528793373.725017,1918,0.5055060386657715
1528793389.585155,1935,0.5778385400772095
1528793398.883075,1945,0.4879656434059143
1528793401.693415,1948,0.5480383634567261
1528793420.321332,1968,0.4731602668762207
1528793433.408353,1982,0.4928065538406372
1528793435.242165,1984,0.48319780826568604
1528793453.450214,2002,0.5361424684524536
1528793457.17005,2006,0.4871751070022583
1528793464.660711,2014,0.47254207730293274
1528793480.588566,2031,0.7654324769973755
1528793486.331427,2037,0.5613247156143188
1528793508.887739,2061,0.4206515848636627
1528793521.342377,2074,0.4426348805427551
1528793524.181434,2077,0.4885539710521698
1528793525.133835,2078,0.4789668321609497
1528793532.627035,2086,0.4675368070602417
1528793536.372168,2090,0.4842333197593689
1528793542.981659,2097,0.49435198307037354
1528793562.548984,2112,0.464727520942688
1528793593.94243,2146,0.48502621054649353
1528793597.677086,2150,0.4646395444869995
1528793604.201679,2157,0.5085772275924683
1528793612.51416,2166,0.5752764940261841
1528793632.976932,2188,0.5055841207504272
1528793636.661471,2192,0.4932705760002136
1528793644.354364,2200,0.46095988154411316
1528793652.981946,2208,0.44390368461608887
1528793656.846941,2212,0.47954341769218445
1528793675.482409,2232,0.46881210803985596
1528793680.088158,2237,0.49538302421569824
1528793681.022725,2238,0.4997994303703308
1528793682.864405,2240,0.47294437885284424
1528793685.631904,2243,0.47829025983810425
1528793696.968626,2255,0.6152278184890747
1528793699.709682,2258,0.5718608498573303
1528793704.290299,2263,0.5341668725013733
1528793721.889358,2282,0.5082745552062988
1528793731.279923,2292,0.4808413088321686
1528793736.82778,2298,0.5306358933448792
1528793743.826766,2304,0.48999539017677307
1528793747.503804,2308,0.5664835572242737
1528793758.65471,2320,0.521540641784668
1528793782.893653,2346,0.5146481990814209
1528793791.25607,2355,0.48431596159935
1528793823.660943,2390,0.48880040645599365
1528793824.613987,2391,0.518728494644165
1528793826.48298,2393,0.5808840990066528
1528793868.333363,2437,0.5713256001472473
1528793875.623627,2445,0.4883516728878021
1528793884.085076,2454,0.4805706739425659
1528793885.902732,2456,0.4590543508529663
1528793890.589391,2461,0.4913344085216522
1528793917.458316,2486,0.5156438946723938
1528793918.404111,2487,0.5048505663871765
1528793927.671968,2497,0.48110491037368774
1528793929.518847,2499,0.4668331444263458
1528793935.325925,2504,0.49890583753585815
1528793948.467374,2518,0.4951939284801483
1528793954.051522,2524,0.4753015637397766
1528793962.332021,2533,0.5446216464042664
1528793976.200608,2548,0.48506420850753784
1528793979.937119,2552,0.5063663721084595
1528793981.790001,2554,0.47126495838165283
1528794005.083357,2579,0.4490829110145569
1528794026.866201,2601,0.5146458148956299
1528794032.341626,2607,0.4830743074417114
1528794048.250824,2624,0.4619963765144348
1528794053.862374,2630,0.46431103348731995
1528794078.129003,2656,0.4765865206718445
1528794099.648524,2679,0.44859325885772705
1528794106.09216,2686,0.46072477102279663
1528794110.735683,2691,0.4882696866989136
1528794124.174017,2704,0.45695674419403076
1528794130.586136,2711,0.48726686835289
1528794144.373261,2726,0.6278969645500183
1528794155.469908,2738,0.4721023440361023
1528794158.254752,2741,0.4350006878376007
1528794171.365945,2755,0.5587376952171326
1528794203.68743,2790,0.47234976291656494
1528794204.610229,2791,0.45289167761802673
1528794205.542593,2792,0.4771208167076111
1528794285.136857,2873,0.5101693868637085
1528794293.442072,2882,0.5083330869674683
1528794301.633594,2891,0.49776211380958557
1528794307.146423,2897,0.4653998017311096
1528794330.476676,2921,0.4742876887321472
1528794373.778042,2968,0.4632234275341034
1528794381.111182,2976,0.45732787251472473
1528794402.264371,2999,0.4593386650085449
1528794415.493641,3012,0.48508816957473755
1528794430.335567,3028,0.5113494992256165
1528794433.087774,3031,0.48170244693756104
1528794440.417833,3039,0.5951763987541199
1528794443.189203,3042,0.5861787796020508
1528794465.29045,3066,0.4621284604072571
1528794469.014112,3070,0.4394293427467346
1528794496.622015,3100,0.44731247425079346
1528794519.01406,3123,0.4823204278945923
1528794532.740995,3138,0.5086016058921814
1528794549.246881,3156,0.5672081708908081
1528794554.852895,3162,0.46598225831985474
1528794569.618837,3178,0.5178127884864807
1528794586.184151,3196,0.470184862613678
1528794587.106955,3197,0.48624759912490845
1528794619.942079,3231,0.4852847754955292
1528794629.066689,3241,0.5416051149368286
1528794631.875135,3244,0.4693894386291504
1528794632.78719,3245,0.4423735737800598
1528794634.628751,3247,0.4447505474090576
1528794635.568865,3248,0.4626830220222473
1528794658.448198,3273,0.493923157453537
1528794689.952946,3306,0.4724061191082001
1528794711.170861,3329,0.44496071338653564
1528794727.047566,3346,0.4924774169921875
1528794755.477868,3377,0.4758838415145874
1528794782.011284,3404,0.46199262142181396
1528794786.625453,3409,0.5063289403915405
1528794806.837509,3431,0.44908928871154785
1528794824.211733,3450,0.4737550616264343
1528794826.061169,3452,0.5187785625457764
1528794832.501912,3459,0.5575448274612427
1528794838.062118,3465,0.49951714277267456
1528794852.795862,3481,0.4728809595108032
1528794868.391618,3498,0.49416211247444153
1528794884.293521,3510,0.46903154253959656
1528794887.033291,3513,0.4731711745262146
1528794909.90499,3538,0.4733946919441223
1528794933.732073,3564,0.4662308692932129
1528794949.240253,3581,0.45633018016815186
1528794969.088498,3601,0.47334060072898865
1528794985.470334,3619,0.4537516236305237
1528794987.3,3621,0.4694674015045166
1528794989.158095,3623,0.4794727563858032
1528794994.685922,3629,0.46102386713027954
1528795021.046221,3657,0.470853328704834
1528795034.042305,3671,0.5616706609725952
1528795086.273597,3727,0.48122650384902954
1528795089.904599,3731,0.49952927231788635
1528795097.268825,3739,0.4654582440853119
1528795099.993913,3742,0.5003935694694519
1528795128.252208,3773,0.4799039959907532
1528795135.569167,3781,0.6408405303955078
1528795147.306114,3794,0.4528071880340576
1528795151.877925,3799,0.45052409172058105
1528795167.71782,3815,0.49927982687950134
1528795172.26912,3820,0.5208132863044739
1528795174.087861,3822,0.5369217991828918
1528795183.197718,3832,0.45682382583618164
1528795186.822589,3836,0.4550777077674866
1528795213.292469,3865,0.9602386951446533
1528795217.905004,3870,0.4695252776145935
1528795224.351846,3877,0.5317137241363525
1528795273.194593,3929,0.4659726023674011
1528795279.588809,3936,0.4567573666572571
1528795283.200556,3940,0.47054749727249146
1528795293.187753,3951,0.4664890170097351
1528795298.654008,3957,0.5963137149810791
1528795304.195379,3963,0.6081486940383911
1528795324.237856,3985,0.48090630769729614
1528795340.307619,4001,0.442983478307724
1528795348.483912,4010,0.4500761926174164
1528795349.402407,4011,0.48731061816215515
1528795360.334483,4023,0.4684920907020569
1528795370.439174,4034,0.4599984884262085
1528795373.224448,4037,0.4666951894760132
1528795425.40202,4094,0.45956945419311523
1528795429.978821,4099,0.4345676898956299
1528795430.884543,4100,0.4540160000324249
1528795441.290897,4110,0.4593835473060608
1528795507.761622,4183,0.45292630791664124
1528795517.88335,4194,0.4555414319038391
1528795518.800402,4195,0.4805421233177185
1528795520.67005,4197,0.48764845728874207
1528795526.559681,4202,0.48329660296440125
1528795527.465739,4203,0.43736180663108826
1528795553.941259,4228,0.5510467290878296
1528795558.494412,4233,0.5108608603477478
1528795561.243798,4236,0.46831879019737244
1528795568.490718,4244,0.42633795738220215
1528795586.724137,4264,0.532521665096283
1528795589.467378,4267,0.5116367340087891
1528795590.389193,4268,0.5590758323669434
1528795604.073115,4283,0.4964381456375122
1528795618.698427,4299,0.4438271224498749
1528795625.426574,4305,0.400007963180542
1528795629.088578,4309,0.428607702255249
1528795637.27631,4318,0.45625120401382446
1528795639.121904,4320,0.5057348012924194
1528795650.954675,4333,0.4448290169239044
1528795661.015616,4344,0.4383126497268677
1528795684.766749,4370,0.4818134903907776
1528795692.987032,4379,0.45604047179222107
1528795706.68405,4394,0.4368916153907776
1528795714.365434,4401,0.5265790224075317
1528795719.837056,4407,0.6036548614501953
1528795723.493623,4411,0.5177816152572632
1528795741.621875,4431,0.4367712736129761
1528795744.333441,4434,0.5108520984649658
1528795782.471028,4476,0.46065375208854675
1528795797.916518,4493,0.4467366337776184
1528795814.730722,4510,0.4837840795516968
1528795815.634365,4511,0.4655904173851013
1528795833.791645,4531,0.4891541600227356
1528795836.531086,4534,0.4606877863407135
1528795844.728374,4543,0.4366264045238495
1528795854.712157,4554,0.38710200786590576
1528795877.918772,4579,0.4537469148635864
1528795880.710189,4582,0.4589904546737671
1528795893.68954,4596,0.505159854888916
1528795895.509049,4598,0.5516067743301392
1528795897.310533,4600,0.6614193916320801
1528795924.969613,4629,0.47360163927078247
1528795950.405818,4657,0.4283503293991089
1528795957.678086,4665,0.4303675591945648
1528795961.285911,4669,0.4791691303253174
1528795968.618417,4677,0.5093649625778198
1528795978.573342,4688,0.4621286690235138
1528796003.484596,4714,0.4417911469936371
1528796008.034004,4719,0.39148348569869995
1528796022.562454,4735,0.5029435753822327
1528796037.158625,4751,0.47642484307289124
1528796044.398217,4759,0.44104820489883423
1528796052.59115,4768,0.4177839159965515
1528796060.962036,4777,0.4086824953556061
1528796070.971678,4788,0.4666201174259186
1528796071.89139,4789,0.4446858763694763
1528796077.309437,4795,0.4377342462539673
1528796084.056533,4801,0.4230165481567383
1528796085.898865,4803,0.45098474621772766
1528796088.607127,4806,0.4529457986354828
1528796120.43856,4841,0.4359149634838104
1528796131.33747,4853,0.46354740858078003
1528796148.872281,4872,0.4273304045200348
1528796169.9013,4895,0.4834935665130615
1528796193.055057,4915,0.4753821790218353
1528796214.667834,4939,0.4422363042831421
1528796229.198577,4955,0.4483721852302551
1528796236.490914,4963,0.4524252116680145
1528796244.679584,4972,0.5145676136016846
1528796247.42367,4975,0.46931642293930054
1528796249.284138,4977,0.5257700681686401
1528796296.998418,5028,0.4846954643726349
1528796299.704332,5031,0.4445803165435791
1528796317.88646,5051,0.4274338185787201
1528796319.698284,5053,0.4220496714115143
1528796320.590524,5054,0.42034679651260376
1528796326.949388,5061,0.5017279386520386
1528796343.2015,5079,0.47580546140670776
1528796369.750462,5107,0.4421151876449585
1528796387.960216,5127,0.4757866859436035
1528796389.776579,5129,0.45753079652786255
1528796395.241903,5135,0.4509637653827667
1528796418.802537,5161,0.516098141670227
1528796423.314528,5166,0.7587843537330627
1528796438.749255,5183,0.4222869873046875
1528796456.268335,5201,0.41585642099380493
1528796463.548205,5209,0.43253791332244873
1528796491.930088,5240,0.42406582832336426
1528796519.058663,5267,0.5008754730224609
1528796539.798974,5290,0.4407818615436554
1528796567.516872,5319,0.4274855852127075
1528796577.521594,5330,0.6205973029136658
1528796592.069748,5346,0.522417426109314
1528796604.795216,5360,0.4870821237564087
1528796605.692805,5361,0.4858851730823517
1528796623.775941,5381,0.5159838795661926
1528796661.1837,5421,0.5127388834953308
1528796681.154143,5443,0.4389973282814026
1528796685.69934,5448,0.4594259560108185
1528796719.257851,5485,0.4761105477809906
1528796725.60453,5492,0.4182419776916504
1528796729.225778,5496,0.42394524812698364
1528796735.922414,5502,0.4430464208126068
1528796741.328056,5508,0.4385857582092285
1528796748.621501,5516,0.44081956148147583
1528796750.411438,5518,0.45046740770339966
1528796779.417407,5550,0.4528937339782715
1528796801.166474,5574,0.5117024183273315
1528796811.989308,5586,0.4067740738391876
1528796813.815747,5588,0.4776496887207031
1528796819.313591,5594,0.42998290061950684
1528796831.425098,5606,0.4512331783771515
1528796857.827935,5631,0.4865935146808624
1528796883.143597,5659,0.6232531666755676
1528796884.944996,5661,0.6445460319519043
1528796888.570285,5665,0.4748647212982178
1528796902.267355,5680,0.45231759548187256
1528796940.790545,5721,0.42704832553863525
1528796943.502135,5724,0.4732353687286377
1528796960.408705,5742,0.4420608878135681
1528796976.948412,5760,0.6971784830093384
1528796992.773889,5777,0.4244580566883087
1528796995.488796,5780,0.39828282594680786
1528797000.000477,5785,0.45193976163864136
1528797004.542589,5790,0.455081969499588
1528797022.178277,5808,0.4451281428337097
1528797023.099203,5809,0.4148837625980377
1528797038.518594,5826,0.4580422043800354
1528797041.223814,5829,0.42851054668426514
1528797075.895586,5863,0.4637017250061035
1528797077.698274,5865,0.44200050830841064
1528797084.023423,5872,0.4486992061138153
1528797108.512311,5899,0.44213050603866577
1528797117.929128,5908,0.5969856381416321
1528797136.896849,5929,0.4607331454753876
1528797158.525574,5953,0.5381615161895752
1528797163.039553,5958,0.4562356173992157
1528797168.447012,5964,0.4660840630531311
1528797192.814108,5991,0.4636225998401642
1528797212.166318,6011,0.45167914032936096
1528797216.689209,6016,0.5072258710861206
1528797230.238842,6031,0.5625877380371094
1528797234.784191,6036,0.5164764523506165
1528797257.42029,6061,0.4489894211292267
1528797273.786929,6079,0.45495885610580444
1528797277.428524,6083,0.4441770613193512
1528797281.985738,6088,0.41972827911376953
1528797297.7498,6104,0.4229552745819092
1528797299.578289,6106,0.45761263370513916
1528797314.120875,6122,0.4588747024536133
1528797315.932156,6124,0.4433722198009491
1528797321.382306,6130,0.4408910274505615
1528797323.182143,6132,0.4200705587863922
1528797325.004939,6134,0.4363690912723541
1528797335.935631,6146,0.5213685035705566
1528797339.551681,6150,0.40635329484939575
1528797360.610756,6173,0.555128276348114
1528797368.782536,6182,0.4495238661766052
1528797371.512119,6185,0.4412488341331482
1528797387.323065,6201,0.41508182883262634
1528797397.607422,6212,0.4280052185058594
1528797399.431053,6214,0.42961061000823975
1528797404.865023,6220,0.43556469678878784
1528797416.620174,6233,0.4482162594795227
1528797433.015363,6251,0.4566291570663452
1528797468.329961,6290,0.4410998225212097
1528797494.097939,6313,0.39446794986724854
1528797497.734031,6317,0.517130970954895
1528797498.63864,6318,0.469810426235199
1528797504.949944,6325,0.41821569204330444
1528797520.355923,6342,0.4074241518974304
1528797530.3163,6353,0.44271862506866455
1528797540.246062,6364,0.42545121908187866
1528797546.577995,6371,0.7200716733932495
1528797552.023672,6377,0.7344620227813721
1528797575.040175,6401,0.4088820517063141
1528797625.578785,6456,0.43449723720550537
1528797629.194387,6460,0.4252678155899048
1528797640.94211,6473,0.4771418869495392
1528797654.518179,6488,0.43160754442214966
1528797661.773656,6496,0.42164158821105957
1528797662.672763,6497,0.4227851629257202
1528797667.558746,6501,0.42797940969467163
1528797676.626018,6511,0.40779590606689453
1528797685.685947,6521,0.42787936329841614
1528797686.592024,6522,0.45778709650039673
1528797687.500171,6523,0.44315198063850403
1528797694.779508,6531,0.44564878940582275
1528797712.918985,6551,0.45426908135414124
1528797734.631518,6575,0.5183194875717163
1528797740.96329,6582,0.4430276155471802
1528797743.67571,6585,0.39544960856437683
1528797762.120222,6604,0.46432211995124817
1528797773.855203,6617,0.42362654209136963
1528797778.425886,6622,0.42767810821533203
1528797811.058824,6658,0.44366347789764404
1528797819.190902,6667,0.48165321350097656
1528797820.998557,6669,0.41805922985076904
1528797824.607762,6673,0.45606592297554016
1528797830.029906,6679,0.43409204483032227
1528797832.736652,6682,0.45715653896331787
1528797839.068229,6689,0.46595802903175354
1528797846.339255,6697,0.45160090923309326
1528797849.055342,6700,0.5177229642868042
1528797861.207415,6712,0.42729902267456055
1528797885.620093,6739,0.4265064597129822
1528797889.251523,6743,0.44213733077049255
1528797899.20455,6754,0.45064038038253784
1528797909.157442,6765,0.4971778094768524
1528797920.0382,6777,0.6348047256469727
1528797972.08483,6833,0.4383664131164551
1528797984.897811,6847,0.43526849150657654
1528797992.131938,6855,0.4542276859283447
1528798004.811304,6869,0.5049101114273071
1528798005.718795,6870,0.3896813988685608
1528798029.29478,6896,0.42451512813568115
1528798043.310698,6910,0.5540932416915894
1528798065.994602,6935,0.4691300392150879
1528798092.580596,6964,0.5070862770080566
1528798095.301474,6967,0.43722498416900635
1528798118.869823,6993,0.4446159601211548
1528798140.318667,7011,0.44188833236694336
1528798144.726259,7015,0.42762789130210876
1528798167.213205,7040,0.4428796172142029
1528798173.519479,7047,0.5155942440032959
1528798190.652945,7066,0.43620365858078003
1528798214.209204,7092,0.4527294337749481
1528798229.043654,7107,0.41766464710235596
1528798236.264234,7115,0.4371587038040161
1528798237.16786,7116,0.4068172872066498
1528798257.022319,7138,0.4236562252044678
1528798261.125149,7142,0.4179176092147827
1528798274.139729,7156,0.4392692744731903
1528798285.000836,7168,0.44653022289276123
1528798292.258589,7176,0.5977659225463867
1528798304.91048,7190,0.40914273262023926
1528798310.393715,7196,0.45695847272872925
1528798319.754637,7205,0.46367889642715454
1528798327.915424,7214,0.4430108666419983
1528798329.721282,7216,0.40305250883102417
1528798330.645126,7217,0.39965182542800903
1528798347.793409,7236,0.39916348457336426
1528798350.524189,7239,0.5286810994148254
1528798358.648059,7248,0.45252612233161926
1528798392.321524,7285,0.5187045931816101
1528798408.100458,7301,0.42553141713142395
1528798418.063851,7312,0.4200708866119385
1528798434.329779,7330,0.4398280084133148
1528798443.374722,7340,0.5194947719573975
1528798444.271666,7341,0.4993942379951477
1528798456.023882,7354,0.4497450590133667
1528798460.573693,7359,0.4264991879463196
1528798461.470481,7360,0.41171056032180786
1528798482.256509,7383,0.3762463331222534
1528798485.875078,7387,0.4422280192375183
1528798500.723938,7402,0.4691518247127533
1528798527.800717,7432,0.43653684854507446
1528798535.949809,7441,0.4619007408618927
1528798538.664546,7444,0.5166651010513306
1528798544.9839,7451,0.41734176874160767
1528798553.985351,7461,0.4832921624183655
1528798554.88478,7462,0.5088176727294922
1528798556.696242,7464,0.5572130680084229
1528798561.255307,7469,0.40328648686408997
1528798570.294702,7479,0.49084174633026123
1528798593.215073,7503,0.43710848689079285
1528798601.354757,7512,0.40301015973091125
1528798618.536892,7531,0.6389433145523071
1528798633.966773,7548,0.4555742144584656
1528798678.18221,7597,0.45361241698265076
1528798691.212952,7610,0.4022652804851532
1528798693.915367,7613,0.4824870228767395
1528798722.028817,7644,0.4475279450416565
1528798723.074815,7645,0.43913429975509644
1528798738.43763,7662,0.467572957277298
1528798747.463583,7672,0.3945458233356476
1528798751.981769,7677,0.41317182779312134
1528798761.908546,7688,0.39694011211395264
1528798767.348261,7694,0.47425633668899536
1528798774.906018,7701,0.45725151896476746
1528798795.215877,7719,0.42549172043800354
1528798799.720479,7724,0.3774077594280243
1528798804.201441,7729,0.40065449476242065
1528798820.382544,7747,0.5759041905403137
1528798830.293734,7758,0.37528613209724426
1528798832.987882,7761,0.4670281708240509
1528798851.028992,7781,0.407454252243042
1528798858.237115,7789,0.48890310525894165
1528798867.251759,7799,0.41366273164749146
1528798879.375844,7811,0.4043467342853546
1528798900.173045,7834,0.3942011594772339
1528798904.741783,7839,0.554101824760437
1528798960.237238,7900,0.4175744652748108
1528798962.401404,7901,0.3911958932876587
1528798966.01236,7905,0.3534468710422516
1528798991.298139,7933,0.40105316042900085
1528799030.165797,7976,0.42752087116241455
1528799037.373956,7984,0.521537184715271
1528799044.616151,7992,0.5094908475875854
1528799045.512217,7993,0.5767423510551453
1528799077.444396,8027,0.3986881375312805
1528799087.39209,8038,0.3976914882659912
1528799098.253445,8050,0.3897485136985779
1528799100.950331,8053,0.375469446182251
1528799113.611474,8067,0.44074976444244385
1528799169.113357,8127,0.4180178642272949
1528799191.273922,8151,0.3892591595649719
1528799197.598438,8158,0.36886703968048096
1528799218.364572,8181,0.40170857310295105
1528799221.968523,8185,0.4133976697921753
1528799234.697809,8199,0.4479634761810303
1528799251.29811,8216,0.39026641845703125
1528799256.697043,8222,0.4847032427787781
1528799268.519913,8235,0.45397430658340454
1528799294.747281,8264,0.3974553346633911
1528799309.179547,8280,0.40681272745132446
1528799319.113723,8291,0.38639453053474426
1528799327.220836,8300,0.3953484296798706
1528799335.797164,8308,0.4329017698764801
1528799353.884556,8328,0.3765579164028168
1528799355.692545,8330,0.4605367183685303
1528799358.42612,8333,0.4384465515613556
1528799360.223898,8335,0.3757283389568329
1528799365.6366,8341,0.4378697872161865
1528799376.489819,8353,0.4552905261516571
1528799383.696473,8361,0.44528907537460327
1528799386.405262,8364,0.4127063751220703
1528799390.938761,8369,0.5154419541358948
1528799397.262784,8376,0.5244309306144714
1528799399.063193,8378,0.4683796465396881
1528799450.017454,8429,0.4172658324241638
1528799459.879479,8440,0.4468969404697418
1528799467.088893,8448,0.4370992183685303
1528799485.117141,8468,0.4212498664855957
1528799486.010256,8469,0.39739516377449036
1528799487.807479,8471,0.3945779800415039
1528799500.440722,8485,0.47046801447868347
1528799504.022683,8489,0.407652348279953
1528799512.104944,8498,0.665063202381134
1528799513.006741,8499,0.6695699095726013
1528799518.804582,8504,0.5055171251296997
1528799522.411413,8508,0.4546474814414978
1528799523.315768,8509,0.4126041531562805
1528799536.837425,8524,0.38446685671806335
1528799565.633052,8555,0.4428368806838989
1528799576.476068,8567,0.5151917934417725
1528799582.789575,8574,0.416786253452301
1528799587.288347,8579,0.4233417510986328
1528799599.918793,8593,0.41060012578964233
1528799609.32131,8602,0.44408077001571655
1528799622.857282,8617,0.42349329590797424
1528799632.801404,8628,0.46025151014328003
1528799639.32293,8635,0.467556893825531
1528799640.223661,8636,0.48868221044540405
1528799648.358599,8645,0.39851781725883484
1528799682.64251,8683,0.4139854907989502
1528799689.886851,8691,0.36438632011413574
1528799690.791934,8692,0.3956494927406311
1528799694.420604,8696,0.4239024221897125
1528799724.632311,8728,0.5006219148635864
1528799767.14354,8775,0.40437939763069153
1528799770.754425,8779,0.37731418013572693
1528799786.998997,8797,0.4281899034976959
1528799792.801277,8802,0.33750930428504944
1528799806.343092,8817,0.4018954336643219
1528799809.055699,8820,0.4113941788673401
1528799811.750677,8823,0.4496350884437561
1528799830.666763,8844,0.5585612654685974
1528799840.612589,8855,0.40789932012557983
1528799853.24311,8869,0.37745654582977295
1528799862.280263,8879,0.4141843318939209
1528799868.584355,8886,0.4195409417152405
1528799885.218669,8903,0.44374898076057434
1528799887.02351,8905,0.4551849961280823
1528799889.723882,8908,0.4216727614402771
1528799908.718495,8929,0.40133142471313477
1528799910.52888,8931,0.41512590646743774
1528799915.039472,8936,0.4640139043331146
1528799924.957098,8947,0.4163110852241516
1528799932.182143,8955,0.5444678068161011
1528799935.774516,8959,0.4813729524612427
1528799951.084784,8976,0.4375
1528799967.286409,8994,0.4028950333595276
1528799972.686041,9000,0.3897697925567627
1528799978.524273,9005,0.5295290350914001
1528799983.052176,9010,0.41672658920288086
1528799985.757117,9013,0.39076343178749084
1528799999.327781,9028,0.4415115416049957
1528800000.236116,9029,0.4278249740600586
1528800024.674641,9056,0.39886873960494995
1528800031.898614,9064,0.43940070271492004
1528800040.92212,9074,0.41945797204971313
1528800051.198204,9085,0.4445916414260864
1528800071.622311,9106,0.41048938035964966
1528800091.693578,9124,0.37603724002838135
1528800120.547799,9156,0.4389040470123291
1528800121.466547,9157,0.4574882984161377
1528800126.876391,9163,0.3896676301956177
1528800175.01587,9215,0.41836628317832947
1528800176.816652,9217,0.4106021523475647
1528800185.833702,9227,0.4492988586425781
1528800192.133503,9234,0.4476127624511719
1528800217.321097,9261,0.4008708596229553
1528800236.399633,9282,0.42758312821388245
1528800245.47245,9292,0.41573381423950195
1528800261.246942,9308,0.36420851945877075
1528800263.05426,9310,0.401805579662323
1528800269.405134,9317,0.4028809368610382
1528800298.717433,9349,0.46586552262306213
1528800303.233019,9354,0.386036217212677
1528800313.174097,9365,0.4447718858718872
1528800314.0808,9366,0.4284341335296631
1528800317.721598,9370,0.41177240014076233
1528800357.843585,9413,0.42376676201820374
1528800360.548056,9416,0.41969752311706543
1528800378.621614,9436,0.4710972309112549
1528800384.05418,9442,0.44121676683425903
1528800384.952566,9443,0.41313618421554565
1528800408.43483,9469,0.47893428802490234
1528800414.758706,9476,0.40357691049575806
1528800421.076304,9483,0.38424304127693176
1528800472.023249,9538,0.4803483188152313
1528800472.93401,9539,0.37227025628089905
1528800481.068399,9548,0.4415998160839081
1528800487.401443,9555,0.5137268304824829
1528800490.127492,9558,0.44332587718963623
1528800496.4429,9565,0.47882333397865295
1528800499.14915,9568,0.4143572747707367
1528800519.024358,9590,0.3995765745639801
1528800530.245866,9601,0.48975619673728943
1528800540.188919,9612,0.5578406453132629
1528800549.212298,9622,0.39315280318260193
1528800551.009267,9624,0.4951954185962677
1528800551.912999,9625,0.40823811292648315
1528800554.612264,9628,0.447051078081131
1528800576.313241,9652,0.4058794677257538
1528800580.8346,9657,0.3774852752685547
1528800581.738302,9658,0.4251854419708252
1528800585.354466,9662,0.3924742639064789
1528800602.545131,9681,0.47697094082832336
1528800611.585818,9691,0.43118956685066223
1528800618.806799,9699,0.39327719807624817
1528800630.888059,9711,0.3905673623085022
1528800666.982058,9751,0.3836803436279297
1528800675.12962,9760,0.4254878759384155
1528800676.026563,9761,0.43921250104904175
1528800681.457481,9767,0.5534360408782959
1528800683.259989,9769,0.3995751142501831
1528800691.397161,9778,0.4004541337490082
1528800724.274069,9813,0.40712833404541016
1528800753.124381,9841,0.38712945580482483
1528800755.821208,9844,0.39012575149536133
1528800766.666843,9856,0.42485105991363525
1528800791.980728,9884,0.5024409294128418
1528800814.862057,9908,0.4129030704498291
1528800823.924267,9918,0.4089757204055786
1528800874.187567,9973,0.39833343029022217
1528800885.907843,9986,0.37705928087234497
1528800895.801962,9997,0.3911832273006439
1528800913.325796,10015,0.4119531810283661
1528800917.823982,10020,0.4329211711883545
1528800945.810261,10051,0.4317321181297302
1528800950.345088,10056,0.3649767339229584
1528800951.246501,10057,0.38432204723358154
1528800953.046616,10059,0.39745306968688965
1528800963.887658,10071,0.4067407250404358
1528800965.706151,10073,0.4198804497718811
1528800976.516107,10085,0.4217454791069031
1528800985.545675,10095,0.4794670343399048
1528800998.536259,10108,0.38519859313964844
1528801003.042392,10113,0.39871105551719666
1528801003.95005,10114,0.35830023884773254
1528801017.573016,10129,0.3444584012031555
1528801022.986202,10135,0.40370386838912964
1528801031.993569,10145,0.41661620140075684
1528801053.639206,10169,0.3921450972557068
1528801068.986538,10186,0.46071717143058777
1528801090.143781,10208,0.40372198820114136
1528801118.089799,10239,0.35439765453338623
1528801124.392986,10246,0.4157257378101349
1528801127.078679,10249,0.3672086298465729
1528801134.285268,10257,0.528753399848938
1528801148.742628,10273,0.4345807433128357
1528801152.354979,10277,0.4306156039237976
1528801156.87615,10282,0.40593668818473816
1528801158.680075,10284,0.42339566349983215
1528801160.496418,10286,0.37867802381515503
1528801163.200487,10289,0.4062141180038452
1528801195.985265,10324,0.39478322863578796
1528801202.306594,10331,0.4302394390106201
1528801216.767375,10347,0.38172245025634766
1528801234.820265,10367,0.429088830947876
1528801260.069006,10395,0.362205445766449
1528801261.855863,10397,0.36955204606056213
1528801262.754028,10398,0.3883655369281769
1528801264.557195,10400,0.3657466769218445
1528801271.201056,10406,0.3994230031967163
1528801274.818533,10410,0.3860993981361389
1528801279.332963,10415,0.3979877233505249
1528801284.744416,10421,0.45196741819381714
1528801289.235004,10426,0.3936408758163452
1528801296.431562,10434,0.37966135144233704
1528801315.453871,10455,0.4376089572906494
1528801328.325487,10469,0.46511995792388916
1528801338.259785,10480,0.4330754280090332
1528801347.27177,10490,0.41035008430480957
1528801350.876019,10494,0.37753820419311523
1528801351.775703,10495,0.40910765528678894
1528801382.969373,10523,0.37185850739479065
1528801391.030565,10532,0.3922533392906189
1528801398.222979,10540,0.3206337094306946
1528801411.785178,10555,0.35703372955322266
1528801412.687129,10556,0.36096352338790894
1528801423.493897,10568,0.38116198778152466
1528801451.483164,10599,0.3520740270614624
1528801460.852658,10608,0.48047536611557007
1528801472.565818,10621,0.37202951312065125
1528801475.266191,10624,0.3789242208003998
1528801476.162231,10625,0.3994200527667999
1528801480.65064,10630,0.3932686746120453
1528801488.73642,10639,0.379908949136734
1528801496.381469,10647,0.4742591977119446
1528801502.985413,10654,0.43374818563461304
1528801503.88951,10655,0.44380760192871094
1528801519.250157,10672,0.558335542678833
1528801547.53268,10702,0.4415498375892639
1528801556.512387,10712,0.36195075511932373
1528801589.880293,10749,0.4048469662666321
1528801598.021785,10758,0.46469196677207947
1528801598.91492,10759,0.40211546421051025
1528801604.318414,10765,0.3588887155056
1528801618.725358,10781,0.3977346420288086
1528801625.022983,10788,0.3883066773414612
1528801651.599128,10816,0.6708011627197266
1528801652.507704,10817,0.6015487313270569
1528801660.646128,10826,0.40749096870422363
1528801665.153106,10831,0.38845229148864746
1528801675.090187,10842,0.40219634771347046
1528801683.227007,10851,0.38374289870262146
1528801695.896367,10865,0.3845749497413635
1528801705.824216,10876,0.3725448548793793
1528801732.349731,10903,0.4129915237426758
1528801735.059601,10906,0.43397608399391174
1528801743.184535,10915,0.36183446645736694
1528801765.769562,10940,0.4650123119354248
1528801769.40689,10944,0.45193642377853394
1528801777.508347,10953,0.40921610593795776
1528801790.163386,10967,0.3623034358024597
1528801795.58773,10973,0.41989386081695557
1528801797.401492,10975,0.39203518629074097
1528801829.370188,11009,0.37514662742614746
1528801834.793794,11015,0.38923755288124084
1528801840.197576,11021,0.36294305324554443
1528801842.001655,11023,0.3415319323539734
1528801842.901715,11024,0.367716908454895
1528801851.922733,11034,0.46973851323127747
1528801856.417149,11039,0.39996421337127686
1528801869.027797,11053,0.4574025273323059
1528801877.146174,11062,0.37620124220848083
1528801891.589323,11078,0.3784399628639221
1528801915.386207,11103,0.3955240249633789
1528801932.578522,11122,0.39490485191345215
1528801940.683291,11131,0.45247891545295715
1528801956.881574,11149,0.34538885951042175
1528801973.120167,11167,0.353410542011261
1528801981.232368,11176,0.47965991497039795
1528802001.999502,11199,0.4035702347755432
1528802005.069362,11201,0.34114909172058105
1528802005.964558,11202,0.3589516878128052
1528802055.648456,11253,0.34268414974212646
1528802062.872638,11261,0.35465675592422485
1528802065.568904,11264,0.33943629264831543
1528802073.665946,11273,0.3852638006210327
1528802088.975225,11290,0.4489988684654236
1528802109.098909,11311,0.35783272981643677
1528802122.658248,11326,0.33775654435157776
1528802137.077617,11342,0.3690413236618042
1528802155.822992,11362,0.38875389099121094
1528802162.132937,11369,0.5915741920471191
1528802168.44691,11376,0.42176103591918945
1528802172.968172,11381,0.48251938819885254
1528802202.185284,11412,0.41042107343673706
1528802209.435936,11420,0.36955296993255615
1528802211.244473,11422,0.3501253128051758
1528802241.938931,11456,0.4023800492286682
1528802244.651768,11459,0.33261504769325256
1528802257.28,11473,0.3595522940158844
1528802259.084932,11475,0.4189809560775757
1528802259.979844,11476,0.41920697689056396
1528802269.872778,11487,0.4472215175628662
1528802275.29568,11493,0.44296008348464966
1528802301.954874,11521,0.3627247214317322
1528802304.658515,11524,0.40718787908554077
1528802305.562081,11525,0.3786400556564331
1528802310.964937,11531,0.368168443441391
1528802312.760062,11533,0.37584179639816284
1528802328.068367,11550,0.4221389591693878
1528802335.278969,11558,0.39083850383758545
1528802343.407628,11567,0.38460469245910645
1528802356.946262,11582,0.3444175720214844
1528802371.364021,11598,0.40473130345344543
1528802407.746946,11637,0.3920585513114929
1528802418.58496,11649,0.5757638216018677
1528802420.387468,11651,0.8521634340286255
1528802429.423258,11661,0.37453341484069824
1528802439.8075,11672,0.360914021730423
1528802446.121758,11679,0.43277812004089355
1528802452.441333,11686,0.3487085700035095
1528802454.237137,11688,0.3380814492702484
1528802470.816486,11705,0.3718786835670471
1528802487.917798,11724,0.3792157769203186
1528802520.349852,11760,0.4139801263809204
1528802529.365302,11770,0.36993086338043213
1528802544.693496,11787,0.37261706590652466
1528802550.089141,11793,0.44868746399879456
1528802559.427808,11802,0.341736376285553
1528802587.412168,11832,0.3926822543144226
1528802608.116465,11855,0.40487217903137207
1528802609.011304,11856,0.4549819231033325
1528802625.236216,11874,0.3586905896663666
1528802651.775156,11902,0.3696472942829132
1528802656.301051,11907,0.3591741919517517
1528802671.789969,11920,0.41752129793167114
1528802672.692593,11921,0.4179101586341858
1528802684.373545,11934,0.35142070055007935
1528802691.723353,11942,0.39151400327682495
1528802696.220332,11947,0.3656354546546936
1528802698.015907,11949,0.3647516667842865
1528802698.911077,11950,0.3594990372657776
1528802716.929809,11970,0.3969708979129791
1528802721.430481,11975,0.3931564688682556
1528802732.238872,11987,0.3815913796424866
1528802734.050076,11989,0.3969185948371887
1528802743.064554,11999,0.384291410446167
1528802748.861288,12004,0.37994831800460815
1528802755.190466,12011,0.4388314485549927
1528802768.686402,12026,0.46968984603881836
1528802772.27504,12030,0.4233056604862213
1528802783.099496,12042,0.37709617614746094
1528802801.868209,12062,0.39306455850601196
1528802815.385108,12077,0.35440537333488464
1528802823.503519,12086,0.4619393050670624
1528802827.988809,12091,0.35295337438583374
1528802867.992331,12134,0.41227301955223083
1528802872.506152,12139,0.3923454284667969
1528802880.609132,12148,0.4011945426464081
1528802886.130353,12154,0.35923102498054504
1528802896.046056,12165,0.3915922939777374
1528802899.648594,12169,0.412916362285614
1528802914.11036,12185,0.3943360149860382
1528802925.810896,12198,0.4961991012096405
1528802945.09875,12218,0.395440936088562
1528802953.196784,12227,0.39091068506240845
1528802960.410042,12235,0.3788806200027466
1528802978.429604,12255,0.4129687547683716
1528802992.84615,12271,0.35066574811935425
1528803010.993515,12291,0.3648824095726013
1528803013.709731,12294,0.332013875246048
1528803029.45402,12310,0.423770934343338
1528803042.077108,12324,0.3926647901535034
1528803043.884602,12326,0.3860577940940857
1528803053.816722,12337,0.3910751938819885
1528803108.068439,12397,0.502760648727417
1528803117.375224,12406,0.3568904399871826
1528803118.275005,12407,0.3436306118965149
1528803145.322051,12437,0.3604860305786133
1528803162.45605,12456,0.4108548164367676
1528803165.167002,12459,0.33970198035240173
1528803185.144664,12481,0.34210506081581116
1528803219.758631,12518,0.3971700966358185
1528803226.067878,12525,0.3909652531147003
1528803245.010051,12546,0.3989552855491638
1528803250.409673,12552,0.3653451204299927
1528803252.210008,12554,0.37478023767471313
1528803271.128885,12575,0.36659377813339233
1528803291.001896,12597,0.43068361282348633
1528803322.165809,12626,0.37026771903038025
1528803323.972837,12628,0.3844797611236572
1528803350.88499,12658,0.566057026386261
1528803363.516452,12672,0.3679388761520386
1528803375.25308,12685,0.4555468261241913
1528803377.948419,12688,0.35444313287734985
1528803388.749196,12700,0.5307961702346802
1528803406.149504,12718,0.3362973928451538
1528803443.322994,12759,0.3572704493999481
1528803458.481062,12775,0.40744641423225403
1528803471.083446,12789,0.467507004737854


==> Mf_run_.-tag-combine_loss.csv <==
Wall time,Step,cycle_loss,d_loss,g_loss
1528791407,19,2.330466986,1.767342329,5.111738205
1528791433,43,1.509281754,0.724224806,3.049465656
1528791437,46,1.443238378,1.291953802,4.298169613
1528791448,57,1.400450706,0.723177493,2.979906559
1528791465,72,1.202587843,0.530416846,2.453404427
1528791469,75,1.399707794,0.640879035,2.704277039
1528791491,95,1.30529356,0.668346584,3.097286701
1528791561,156,1.150633574,0.547673225,2.521344423
1528791565,159,1.202258348,0.449833393,2.169275999
1528791575,168,1.258627534,0.58449924,2.5493536
1528791646,230,1.191325784,0.472864211,2.26779604
1528791652,235,1.30388248,0.548681378,1.980450273
1528791675,256,1.292007685,0.343646348,2.595827341
1528791680,261,1.222693205,0.553915024,2.211262465
1528791689,268,1.132044196,0.409763753,2.084634781
1528791695,274,1.387041569,0.318135798,2.031088352
1528791736,309,1.36209321,0.463660628,2.518364668
1528791739,311,1.154341936,0.403352171,2.060699224
1528791748,319,1.145498753,0.589669466,2.200289726
1528791781,348,1.279620409,0.294717312,2.153715611
1528791804,368,1.213414669,0.606580913,1.905160427
1528791865,422,1.20211339,0.528812468,2.444358349
1528791866,423,1.098260999,0.473388374,2.255952835
1528791889,443,1.136059642,0.446190983,2.660003662
1528791893,446,1.197919488,0.389257967,2.703379154
1528791910,461,1.171365976,0.427043974,2.472635031
1528791913,464,1.151085258,0.503564835,2.714836597
1528791915,465,1.177047253,0.32946372,2.603520393
1528791926,475,1.061309218,0.382073194,2.469152451
1528791997,537,1.25138092,0.423064172,2.283922195
1528792027,564,1.206952333,0.473089039,1.930339098
1528792045,580,1.31654799,0.40732187,2.118020058
1528792053,587,1.30662775,0.793055654,1.624268055
1528792054,588,1.279430866,0.653879046,2.120291233
1528792092,621,1.124097228,0.465414405,1.936387897
1528792108,635,1.019744277,0.386111796,1.787675261
1528792117,643,1.178533792,0.638269961,1.445441723
1528792119,645,1.080352187,0.574669003,2.043392658
1528792123,648,1.185752869,0.482977986,1.906921148
1528792125,650,1.073854685,0.590503633,2.062711
1528792139,662,1.086578369,0.710590124,1.320281982
1528792150,672,1.29458487,0.780350626,1.793146014
1528792201,715,1.16388917,0.700745046,1.672184467
1528792209,723,1.054891586,0.458623528,1.796560287
1528792217,731,1.10999155,0.417136371,1.849052668
1528792238,753,1.015361428,0.644628406,1.679099202
1528792242,757,1.089645505,0.390630007,1.697010875
1528792251,766,1.200587749,0.660443783,1.647980213
1528792255,770,1.040616155,0.534860969,1.465778708
1528792257,772,1.181869507,0.502387285,1.953601837
1528792270,786,1.197352886,0.519033849,1.741473675
1528792272,788,1.031273127,0.509801388,1.881588936
1528792277,793,0.935283422,0.565442085,1.788346291
1528792279,795,1.157993197,0.679021358,1.50777781
1528792287,803,1.150196075,0.580891073,1.547538757
1528792293,809,1.258095264,0.429722905,1.825247288
1528792294,810,1.078928113,0.478304863,1.356102824
1528792320,837,1.093602777,0.343392789,1.554808497
1528792398,908,0.971623957,0.461841464,1.483724356
1528792400,910,0.969159663,0.447544545,1.612455845
1528792433,943,0.845038056,0.580940127,1.306997657
1528792436,946,1.024670124,0.557529449,1.580264807
1528792453,963,0.829129219,0.524136186,1.606964827
1528792462,972,0.827597022,0.567160726,1.256086946
1528792463,973,0.914296746,0.487306058,1.636576056
1528792469,979,0.871197462,0.659073651,1.367328405
1528792470,980,0.826599717,0.638969779,1.642259479
1528792475,985,0.825582862,0.574392438,1.316470265
1528792494,1003,0.827643394,0.44773671,1.381176949
1528792497,1006,0.852490306,0.548898101,1.358640552
1528792505,1015,0.828216493,0.471564114,1.448110104
1528792552,1064,0.884674311,0.465786159,1.486008644
1528792555,1067,0.802784085,0.469659507,1.410436511
1528792561,1073,0.877826929,0.519803584,1.531913996
1528792566,1079,0.83793807,0.510007441,1.527327776
1528792571,1084,0.838402033,0.516496658,1.576473951
1528792581,1094,0.73859334,0.589865923,1.353513002
1528792587,1100,0.883051455,0.477724135,1.478503942
1528792592,1105,0.796950817,0.50365746,1.416696787
1528792643,1157,0.879690945,0.531971037,1.449631453
1528792647,1162,0.777837813,0.511935949,1.38621664
1528792648,1163,0.849145651,0.500007868,1.484796762
1528792665,1181,0.712355852,0.598944008,1.191649079
1528792677,1194,0.921673894,0.518133521,1.415256858
1528792691,1207,0.829111695,0.494687974,1.459598422
1528792727,1245,0.845568478,0.453902662,1.343664885
1528792743,1262,0.830435932,0.604975462,1.559252977
1528792762,1282,0.743296742,0.519722104,1.3656286
1528792768,1288,0.783075333,0.539051056,1.277667046
1528792775,1295,0.859817863,0.4814426,1.393945813
1528792797,1317,0.796593666,0.523307323,1.451645374
1528792800,1320,0.825585306,0.536435425,1.480072975
1528792811,1331,0.781451702,0.576757014,1.291376352
1528792814,1334,0.84944272,0.547229528,1.393637657
1528792817,1337,0.791823387,0.526797891,1.321587801
1528792818,1338,0.799090862,0.509964406,1.444162846
1528792863,1386,0.8849352,0.540903211,1.651814699
1528792869,1392,0.884143472,0.485870004,1.479614377
1528792870,1393,0.774065077,0.480372012,1.282466888
1528792896,1415,0.94077456,0.509340644,1.6384238
1528792907,1427,0.780952454,0.482838154,1.464896679
1528792916,1437,0.73201704,0.643249512,1.380249977
1528792944,1467,0.848042369,0.520990849,1.521415353
1528792955,1478,0.741874456,0.522062063,1.394251585
1528792962,1486,0.757353365,0.494895756,1.431843758
1528792968,1492,0.730196893,0.559392512,1.318322182
1528792999,1524,0.811784148,0.811168551,1.76555407
1528793003,1528,0.721803427,0.474896967,1.351574183
1528793027,1553,0.723842382,0.512061238,1.38676405
1528793042,1569,0.782229066,0.494942784,1.477235198
1528793043,1570,0.70682168,0.474312127,1.27477026
1528793056,1585,0.810914636,0.508774519,1.327836633
1528793060,1589,0.77893436,0.545357585,1.448105931
1528793077,1606,0.745281696,0.543122172,1.31862092
1528793111,1641,0.66840148,0.569851637,1.356939077
1528793118,1649,0.730924129,0.500732541,1.330156326
1528793137,1669,0.63928616,0.50226891,1.220977664
1528793150,1683,0.633454442,0.510994136,1.270407319
1528793158,1692,0.634934127,0.540886045,1.215896845
1528793164,1698,0.59023118,0.505489171,1.196034908
1528793166,1700,0.629823089,0.501391768,1.152225018
1528793170,1703,0.647330999,0.487434208,1.242223859
1528793176,1710,0.62556833,0.545531034,1.22982192
1528793185,1719,0.591839194,0.556205273,1.214473963
1528793198,1733,0.573548555,0.543062449,1.220180273
1528793200,1735,0.550203085,0.636539102,1.16100049
1528793202,1738,0.619500875,0.644366503,1.339832544
1528793210,1746,0.619304061,0.522020221,1.1742661
1528793211,1747,0.545139074,0.49478215,1.213773608
1528793238,1776,0.54411447,0.472455293,1.067165494
1528793243,1782,0.567940235,0.513514638,1.145680308
1528793251,1790,0.566334009,0.525755584,1.186990023
1528793259,1799,0.525461555,0.631812811,1.233438373
1528793267,1806,0.580601573,0.556844711,1.262767911
1528793287,1827,0.593020916,0.516205549,1.227962971
1528793300,1841,0.628644288,0.512288153,1.154955864
1528793304,1845,0.528065324,0.537769675,1.095181346
1528793312,1854,0.520281076,0.508980989,1.043018699
1528793324,1867,0.479140013,0.5902071,1.14904809
1528793327,1870,0.518099308,0.52803576,1.215916514
1528793333,1876,0.545602441,0.492684543,1.106404901
1528793335,1878,0.430251449,0.4758403,0.993424058
1528793374,1918,0.504522681,0.505506039,1.024608731
1528793389,1935,0.443670213,0.57783854,1.139526129
1528793399,1945,0.433600247,0.487965643,1.094275475
1528793402,1948,0.478075534,0.548038363,1.102709293
1528793420,1968,0.435861051,0.473160267,1.08261919
1528793433,1982,0.442393422,0.492806554,1.105373383
1528793435,1984,0.484940827,0.483197808,1.069447279
1528793453,2002,0.560919166,0.536142468,1.519753098
1528793457,2006,0.52674973,0.487175107,1.144479275
1528793465,2014,0.424074709,0.472542077,1.082333326
1528793480,2031,0.485613465,0.765432477,1.681701541
1528793486,2037,0.478036463,0.561324716,1.288697004
1528793509,2061,0.459022582,0.420651585,1.031787157
1528793521,2074,0.4239811,0.442634881,1.036105514
1528793524,2077,0.392681181,0.488553971,1.007463932
1528793525,2078,0.368824899,0.478966832,1.008568287
1528793533,2086,0.388324142,0.467536807,0.999054432
1528793536,2090,0.414900362,0.48423332,0.948162973
1528793543,2097,0.467585444,0.494351983,1.097123623
1528793562,2112,0.500086665,0.464727521,1.147104144
1528793594,2146,0.39287892,0.485026211,1.041169882
1528793598,2150,0.449563235,0.464639544,1.114673138
1528793604,2157,0.421661913,0.508577228,1.145022869
1528793612,2166,0.430027723,0.575276494,1.198280811
1528793633,2188,0.498592734,0.505584121,1.163529038
1528793637,2192,0.499673337,0.493270576,1.190682292
1528793644,2200,0.467207223,0.460959882,1.131291866
1528793653,2208,0.510728717,0.443903685,1.094308257
1528793657,2212,0.441435724,0.479543418,1.057760119
1528793675,2232,0.386630982,0.468812108,1.033226967
1528793680,2237,0.418263882,0.495383024,0.866008043
1528793681,2238,0.397556186,0.49979943,1.066959262
1528793683,2240,0.402501345,0.472944379,0.935164928
1528793686,2243,0.485109448,0.47829026,1.005355239
1528793697,2255,0.390912354,0.615227818,1.210816145
1528793700,2258,0.398639619,0.57186085,0.944215357
1528793704,2263,0.413382262,0.534166873,1.1394068
1528793722,2282,0.439056814,0.508274555,0.997252762
1528793731,2292,0.404987186,0.480841309,1.011481404
1528793737,2298,0.466488957,0.530635893,1.070711017
1528793744,2304,0.326667488,0.48999539,0.83852464
1528793747,2308,0.441846937,0.566483557,1.132241249
1528793759,2320,0.399338543,0.521540642,0.949356735
1528793783,2346,0.408645332,0.514648199,1.050738335
1528793791,2355,0.450241476,0.484315962,1.035902858
1528793824,2390,0.386915803,0.488800406,1.1104182
1528793825,2391,0.511491954,0.518728495,1.081241369
1528793826,2393,0.411976337,0.580884099,1.119285345
1528793868,2437,0.425307304,0.5713256,1.066889405
1528793876,2445,0.382904053,0.488351673,0.987994075
1528793884,2454,0.339258254,0.480570674,1.077491045
1528793886,2456,0.37334305,0.459054351,0.90836376
1528793890,2461,0.387301892,0.491334409,1.065508366
1528793917,2486,0.314852446,0.515643895,0.810509562
1528793918,2487,0.342048585,0.504850566,1.057788372
1528793928,2497,0.227426499,0.48110491,0.843021512
1528793929,2499,0.301597327,0.466833144,0.95110178
1528793935,2504,0.278374255,0.498905838,0.827937782
1528793948,2518,0.261921138,0.495193928,0.962580919
1528793954,2524,0.320347369,0.475301564,0.844469011
1528793962,2533,0.312039137,0.544621646,1.056094408
1528793976,2548,0.273320436,0.485064209,0.856914282
1528793980,2552,0.33861351,0.506366372,0.968142152
1528793982,2554,0.337194026,0.471264958,0.88188535
1528794005,2579,0.317131013,0.449082911,0.879561543
1528794027,2601,0.265596598,0.514645815,0.976305604
1528794032,2607,0.24816364,0.483074307,0.790647209
1528794048,2624,0.321783215,0.461996377,0.97700417
1528794054,2630,0.29199031,0.464311033,0.757236481
1528794078,2656,0.321288913,0.476586521,0.982873559
1528794100,2679,0.217708379,0.448593259,0.884487391
1528794106,2686,0.229772031,0.460724771,0.845547974
1528794111,2691,0.217748016,0.488269687,0.783904672
1528794124,2704,0.317284763,0.456956744,0.946501672
1528794130,2711,0.289977133,0.487266868,0.824423254
1528794144,2726,0.254149079,0.627896965,1.021413922
1528794155,2738,0.238839313,0.472102344,0.986060917
1528794158,2741,0.275604725,0.435000688,0.916657209
1528794171,2755,0.255530328,0.558737695,0.959196568
1528794204,2790,0.244239002,0.472349763,0.854199767
1528794204,2791,0.20601584,0.452891678,0.822686911
1528794205,2792,0.243286341,0.477120817,0.849956751
1528794285,2873,0.248535693,0.510169387,0.784475148
1528794293,2882,0.246099204,0.508333087,0.832054853
1528794302,2891,0.242059916,0.497762114,0.909361124
1528794307,2897,0.235370189,0.465399802,0.938226461
1528794330,2921,0.190683246,0.474287689,0.901371837
1528794374,2968,0.248565465,0.463223428,1.109787583
1528794381,2976,0.193135858,0.457327873,0.843610406
1528794402,2999,0.200553462,0.459338665,0.791244447
1528794415,3012,0.212522075,0.48508817,0.790842593
1528794430,3028,0.282648057,0.511349499,1.04171586
1528794433,3031,0.269482076,0.481702447,0.91626817
1528794440,3039,0.212782711,0.595176399,0.961790323
1528794443,3042,0.245603263,0.58617878,0.940797389
1528794465,3066,0.241608948,0.46212846,1.046235204
1528794469,3070,0.235592127,0.439429343,0.823491812
1528794497,3100,0.157659441,0.447312474,0.860879898
1528794519,3123,0.224193305,0.482320428,1.100736141
1528794533,3138,0.193350926,0.508601606,0.999763131
1528794549,3156,0.175473869,0.567208171,0.991829932
1528794555,3162,0.202263549,0.465982258,0.837099373
1528794570,3178,0.259783328,0.517812788,1.00572443
1528794586,3196,0.223606676,0.470184863,0.940642953
1528794587,3197,0.224892318,0.486247599,0.789381564
1528794620,3231,0.212883592,0.485284775,0.761110544
1528794629,3241,0.188120902,0.541605115,0.844458163
1528794632,3244,0.189735323,0.469389439,0.784935236
1528794633,3245,0.162769616,0.442373574,0.820069551
1528794635,3247,0.188337892,0.444750547,0.882210612
1528794635,3248,0.18753098,0.462683022,0.776648879
1528794658,3273,0.203584686,0.493923157,0.887961984
1528794690,3306,0.196812779,0.472406119,0.897273183
1528794711,3329,0.199758053,0.444960713,0.796769261
1528794727,3346,0.169471622,0.492477417,0.816160679
1528794755,3377,0.174684465,0.475883842,0.871944845
1528794782,3404,0.226105452,0.461992621,0.687363744
1528794787,3409,0.22017245,0.50632894,0.7031371
1528794807,3431,0.138313919,0.449089289,0.903102279
1528794824,3450,0.178737521,0.473755062,0.824138641
1528794826,3452,0.189890414,0.518778563,0.933934808
1528794832,3459,0.173943877,0.557544827,0.895507932
1528794838,3465,0.227720648,0.499517143,1.009890676
1528794853,3481,0.249593064,0.47288096,1.010642767
1528794868,3498,0.214058161,0.494162112,0.883410692
1528794884,3510,0.200551659,0.469031543,0.88372457
1528794887,3513,0.197580323,0.473171175,0.696894467
1528794910,3538,0.175013602,0.473394692,0.7089926
1528794934,3564,0.207797378,0.466230869,0.794908404
1528794949,3581,0.203150988,0.45633018,0.855213165
1528794969,3601,0.164277881,0.473340601,0.7161237
1528794985,3619,0.164402872,0.453751624,0.757544041
1528794987,3621,0.177994192,0.469467402,0.743315518
1528794989,3623,0.261494756,0.479472756,0.80992651
1528794995,3629,0.258377552,0.461023867,0.903971314
1528795021,3657,0.176272526,0.470853329,0.863386869
1528795034,3671,0.188445508,0.561670661,0.952968419
1528795086,3727,0.166063353,0.481226504,0.994896114
1528795090,3731,0.18357864,0.499529272,0.769878864
1528795097,3739,0.200825363,0.465458244,0.732554197
1528795100,3742,0.173741981,0.500393569,0.717145383
1528795128,3773,0.223175436,0.479903996,0.76193738
1528795135,3781,0.175194472,0.64084053,0.954658508
1528795147,3794,0.143165246,0.452807188,0.76810813
1528795152,3799,0.159675762,0.450524092,0.75449568
1528795168,3815,0.159447581,0.499279827,0.764988303
1528795172,3820,0.160339624,0.520813286,0.85516572
1528795174,3822,0.153723955,0.536921799,0.808598399
1528795183,3832,0.129452974,0.456823826,0.951524258
1528795187,3836,0.176948056,0.455077708,0.898853183
1528795213,3865,0.227655873,0.960238695,1.670007348
1528795218,3870,0.138294026,0.469525278,0.753313005
1528795224,3877,0.16745013,0.531713724,0.829911768
1528795273,3929,0.206777483,0.465972602,0.840704799
1528795279,3936,0.232880786,0.456757367,0.860788047
1528795283,3940,0.181324989,0.470547497,1.034928322
1528795293,3951,0.179781169,0.466489017,0.811748147
1528795299,3957,0.212934881,0.596313715,0.694817305
1528795304,3963,0.175137162,0.608148694,1.034530044
1528795324,3985,0.179254532,0.480906308,0.976990819
1528795340,4001,0.168116719,0.442983478,0.601468563
1528795348,4010,0.215361342,0.450076193,0.873173952
1528795349,4011,0.190160155,0.487310618,0.806977034
1528795360,4023,0.190413892,0.468492091,0.75064081
1528795370,4034,0.166731805,0.459998488,0.850137472
1528795373,4037,0.18265596,0.466695189,0.885745287
1528795425,4094,0.157444775,0.459569454,0.726196706
1528795430,4099,0.156653613,0.43456769,0.757036805
1528795431,4100,0.190324172,0.454016,0.868519425
1528795441,4110,0.142966554,0.459383547,0.624172509
1528795508,4183,0.168626755,0.452926308,0.742689967
1528795518,4194,0.187935829,0.455541432,0.85384655
1528795519,4195,0.142033607,0.480542123,0.764258027
1528795521,4197,0.151334345,0.487648457,0.788209677
1528795526,4202,0.143398851,0.483296603,0.83215189
1528795527,4203,0.160214469,0.437361807,0.854412019
1528795554,4228,0.155147672,0.551046729,0.836590052
1528795558,4233,0.154522926,0.51086086,0.860924721
1528795561,4236,0.14389506,0.46831879,1.026442409
1528795568,4244,0.185080364,0.426337957,0.85737747
1528795587,4264,0.207362264,0.532521665,0.709415793
1528795589,4267,0.164346233,0.511636734,0.794899702
1528795590,4268,0.136911988,0.559075832,1.160442472
1528795604,4283,0.152487323,0.496438146,0.83904618
1528795619,4299,0.294951558,0.443827122,1.106550694
1528795625,4305,0.218979269,0.400007963,0.914653659
1528795629,4309,0.177857757,0.428607702,0.914304137
1528795637,4318,0.175717473,0.456251204,1.040086865
1528795639,4320,0.172396123,0.505734801,1.063843727
1528795651,4333,0.189590067,0.444829017,0.923043609
1528795661,4344,0.193038404,0.43831265,0.96523422
1528795685,4370,0.160259604,0.48181349,0.877372622
1528795693,4379,0.171973139,0.456040472,0.836216211
1528795707,4394,0.162819788,0.436891615,0.831334651
1528795714,4401,0.17152898,0.526579022,0.778763652
1528795720,4407,0.168959856,0.603654861,1.165660501
1528795723,4411,0.136999667,0.517781615,0.773940563
1528795742,4431,0.195162565,0.436771274,0.799544573
1528795744,4434,0.220436156,0.510852098,0.659907997
1528795782,4476,0.141261399,0.460653752,0.880346239
1528795798,4493,0.187165439,0.446736634,0.617259324
1528795815,4510,0.13371627,0.48378408,0.679013431
1528795816,4511,0.122863211,0.465590417,0.807707965
1528795834,4531,0.171940804,0.48915416,0.762063563
1528795836,4534,0.148764536,0.460687786,1.034848094
1528795845,4543,0.130614936,0.436626405,0.758063912
1528795855,4554,0.149418682,0.387102008,0.802057266
1528795878,4579,0.18751505,0.453746915,0.735775828
1528795881,4582,0.162859082,0.458990455,0.750832915
1528795894,4596,0.180637181,0.505159855,0.968940556
1528795895,4598,0.180201918,0.551606774,1.114499688
1528795897,4600,0.215731323,0.661419392,1.195992947
1528795925,4629,0.119019538,0.473601639,0.662657857
1528795950,4657,0.150769264,0.428350329,0.840073705
1528795958,4665,0.13272813,0.430367559,0.755653739
1528795961,4669,0.147430956,0.47916913,0.959258497
1528795969,4677,0.135107577,0.509364963,0.804866552
1528795978,4688,0.139366895,0.462128669,0.815776944
1528796003,4714,0.146276802,0.441791147,0.749777675
1528796008,4719,0.155445695,0.391483486,0.828076124
1528796022,4735,0.12859039,0.502943575,1.19819212
1528796037,4751,0.156738192,0.476424843,0.884619117
1528796044,4759,0.172468215,0.441048205,0.826969385
1528796052,4768,0.153448671,0.417783916,0.785345554
1528796061,4777,0.155419797,0.408682495,0.787848353
1528796071,4788,0.157712325,0.466620117,1.019789815
1528796072,4789,0.161361203,0.444685876,0.727266133
1528796077,4795,0.150823921,0.437734246,0.745734334
1528796084,4801,0.151914999,0.423016548,0.727012336
1528796086,4803,0.153617233,0.450984746,0.965097666
1528796088,4806,0.137454703,0.452945799,0.728036106
1528796120,4841,0.179703459,0.435914963,0.791792154
1528796131,4853,0.185689494,0.463547409,0.806663334
1528796149,4872,0.127301693,0.427330405,0.922041416
1528796170,4895,0.185011044,0.483493567,0.875303626
1528796193,4915,0.137933701,0.475382179,0.894170165
1528796215,4939,0.135229021,0.442236304,0.820093632
1528796229,4955,0.140129283,0.448372185,0.70038414
1528796236,4963,0.148210123,0.452425212,0.712524831
1528796245,4972,0.139656663,0.514567614,0.892937183
1528796247,4975,0.127199858,0.469316423,0.81572473
1528796249,4977,0.180486307,0.525770068,0.835687041
1528796297,5028,0.134972602,0.484695464,0.860803127
1528796300,5031,0.149381101,0.444580317,1.071851254
1528796318,5051,0.120935991,0.427433819,0.855543613
1528796320,5053,0.152160898,0.422049671,0.781627178
1528796320,5054,0.153258592,0.420346797,0.834138751
1528796327,5061,0.186171383,0.501727939,0.986957312
1528796343,5079,0.144255221,0.475805461,0.734399617
1528796370,5107,0.291459024,0.442115188,0.926280916
1528796388,5127,0.138778538,0.475786686,1.165564299
1528796390,5129,0.135843083,0.457530797,1.033822179
1528796395,5135,0.158432394,0.450963765,0.743673921
1528796419,5161,0.169364989,0.516098142,0.927490771
1528796423,5166,0.139527172,0.758784354,1.506313562
1528796439,5183,0.155687883,0.422286987,0.8565256
1528796456,5201,0.148760438,0.415856421,1.017750859
1528796463,5209,0.181087822,0.432537913,1.04827404
1528796492,5240,0.175491393,0.424065828,0.988978326
1528796519,5267,0.186234787,0.500875473,0.878698409
1528796540,5290,0.185833126,0.440781862,0.890270829
1528796567,5319,0.185120806,0.427485585,0.871321917
1528796577,5330,0.166849345,0.620597303,1.265879631
1528796592,5346,0.194880456,0.522417426,0.870592833
1528796605,5360,0.138262257,0.487082124,0.732888103
1528796606,5361,0.138397932,0.485885173,1.067350388
1528796624,5381,0.243730903,0.51598388,0.96190393
1528796661,5421,0.20275116,0.512738883,1.158840895
1528796681,5443,0.153672293,0.438997328,0.947452009
1528796686,5448,0.133727461,0.459425956,0.754257321
1528796719,5485,0.190476462,0.476110548,0.833496034
1528796725,5492,0.118696317,0.418241978,0.760998666
1528796729,5496,0.151746809,0.423945248,0.934027612
1528796736,5502,0.128659502,0.443046421,0.655869961
1528796741,5508,0.115359366,0.438585758,0.893305242
1528796749,5516,0.165744975,0.440819561,0.992737591
1528796750,5518,0.148463368,0.450467408,0.938393235
1528796779,5550,0.165316567,0.452893734,1.021308541
1528796801,5574,0.196193591,0.511702418,0.632331491
1528796812,5586,0.161186561,0.406774074,0.847451448
1528796814,5588,0.189566553,0.477649689,0.786133885
1528796819,5594,0.157270387,0.429982901,0.897442281
1528796831,5606,0.179224759,0.451233178,0.897764802
1528796858,5631,0.1829485,0.486593515,0.81557405
1528796883,5659,0.208895132,0.623253167,1.078168273
1528796885,5661,0.254120767,0.644546032,1.48035717
1528796888,5665,0.21245724,0.474864721,0.825262249
1528796902,5680,0.166907042,0.452317595,0.896955013
1528796941,5721,0.167828947,0.427048326,0.723873019
1528796943,5724,0.190276504,0.473235369,0.863674998
1528796960,5742,0.147722468,0.442060888,0.884083986
1528796977,5760,0.150210664,0.697178483,1.084304333
1528796993,5777,0.143212885,0.424458057,0.971178174
1528796995,5780,0.126389816,0.398282826,0.883290708
1528797000,5785,0.188322827,0.451939762,0.979956806
1528797004,5790,0.150591791,0.455081969,0.913742125
1528797022,5808,0.19623293,0.445128143,0.922872663
1528797023,5809,0.166979283,0.414883763,0.938739777
1528797038,5826,0.148952678,0.458042204,0.879618466
1528797041,5829,0.15703322,0.428510547,0.757405341
1528797076,5863,0.175255194,0.463701725,0.786277235
1528797078,5865,0.201529771,0.442000508,0.867513418
1528797084,5872,0.140431136,0.448699206,0.725454807
1528797108,5899,0.161991149,0.442130506,1.048687816
1528797118,5908,0.169355214,0.596985638,0.871331036
1528797137,5929,0.195360899,0.460733145,0.772866428
1528797158,5953,0.162957177,0.538161516,0.892391682
1528797163,5958,0.140768364,0.456235617,0.902977884
1528797168,5964,0.170872658,0.466084063,0.830708623
1528797193,5991,0.181178153,0.4636226,0.9969818
1528797212,6011,0.196028277,0.45167914,0.779799521
1528797217,6016,0.17623204,0.507225871,1.245985985
1528797230,6031,0.12840341,0.562587738,0.62229836
1528797235,6036,0.161484212,0.516476452,0.849716187
1528797257,6061,0.195929766,0.448989421,1.154391766
1528797274,6079,0.196017593,0.454958856,0.83671391
1528797277,6083,0.190227062,0.444177061,0.796869874
1528797282,6088,0.17272085,0.419728279,0.813145459
1528797298,6104,0.169774354,0.422955275,1.063719988
1528797299,6106,0.157627806,0.457612634,0.857692838
1528797314,6122,0.125942469,0.458874702,1.099546432
1528797316,6124,0.125145793,0.44337222,1.042783856
1528797321,6130,0.187943488,0.440891027,0.830944896
1528797323,6132,0.122671284,0.420070559,0.676740706
1528797325,6134,0.165209949,0.436369091,0.800180733
1528797336,6146,0.144031703,0.521368504,1.385030746
1528797339,6150,0.137396485,0.406353295,0.981339574
1528797360,6173,0.128662705,0.555128276,0.908768892
1528797369,6182,0.17857793,0.449523866,0.946264267
1528797371,6185,0.15496552,0.441248834,1.166293025
1528797387,6201,0.125626206,0.415081829,0.815036535
1528797397,6212,0.175431475,0.428005219,0.935714006
1528797399,6214,0.168521747,0.42961061,1.003304839
1528797405,6220,0.154987901,0.435564697,0.948374987
1528797417,6233,0.144374415,0.448216259,0.851165533
1528797433,6251,0.157463789,0.456629157,0.892909527
1528797468,6290,0.212770402,0.441099823,0.943096936
1528797494,6313,0.148312435,0.39446795,0.715451062
1528797498,6317,0.172379375,0.517130971,0.603139043
1528797499,6318,0.120608166,0.469810426,1.223132968
1528797505,6325,0.161151022,0.418215692,0.635085464
1528797520,6342,0.171516985,0.407424152,0.709958673
1528797530,6353,0.178460181,0.442718625,0.857598722
1528797540,6364,0.174545243,0.425451219,0.851691902
1528797546,6371,0.202786803,0.720071673,0.858953357
1528797552,6377,0.166138247,0.734462023,0.800966859
1528797575,6401,0.168275163,0.408882052,0.973810136
1528797625,6456,0.161688775,0.434497237,0.6575948
1528797629,6460,0.131188869,0.425267816,0.873512387
1528797641,6473,0.183351412,0.477141887,0.680342793
1528797654,6488,0.152394801,0.431607544,1.035095692
1528797662,6496,0.19809866,0.421641588,0.849718571
1528797663,6497,0.156285077,0.422785163,0.913128614
1528797667,6501,0.16794534,0.42797941,0.866775692
1528797677,6511,0.18550843,0.407795906,0.84432286
1528797686,6521,0.193222374,0.427879363,0.950246453
1528797686,6522,0.15623033,0.457787097,0.808161259
1528797687,6523,0.19494991,0.443151981,0.991249979
1528797695,6531,0.158932865,0.445648789,0.997162044
1528797713,6551,0.190812021,0.454269081,0.846452832
1528797735,6575,0.144273028,0.518319488,0.876530409
1528797741,6582,0.187677473,0.443027616,1.159153581
1528797744,6585,0.159460247,0.395449609,0.838529646
1528797762,6604,0.171205074,0.46432212,0.69078958
1528797774,6617,0.130689174,0.423626542,0.976336002
1528797778,6622,0.144964695,0.427678108,0.939170241
1528797811,6658,0.190126851,0.443663478,0.91073519
1528797819,6667,0.178214699,0.481653214,0.600053787
1528797821,6669,0.160797358,0.41805923,0.686707258
1528797824,6673,0.169983864,0.456065923,0.897125244
1528797830,6679,0.153945148,0.434092045,0.930830896
1528797833,6682,0.177446961,0.457156539,0.926657557
1528797839,6689,0.172770873,0.465958029,1.087785721
1528797846,6697,0.182285219,0.451600909,0.861761451
1528797849,6700,0.146822125,0.517722964,1.115111828
1528797861,6712,0.161925077,0.427299023,1.053824782
1528797886,6739,0.174607545,0.42650646,0.927699089
1528797889,6743,0.206576288,0.442137331,0.938807786
1528797899,6754,0.155521154,0.45064038,0.926846743
1528797909,6765,0.233480424,0.497177809,1.090595365
1528797920,6777,0.253658265,0.634804726,0.592144132
1528797972,6833,0.221854478,0.438366413,0.96056807
1528797985,6847,0.125166297,0.435268492,0.906448245
1528797992,6855,0.175195321,0.454227686,1.100426316
1528798005,6869,0.184133545,0.504910111,0.856434345
1528798006,6870,0.160519361,0.389681399,0.931293964
1528798029,6896,0.169193178,0.424515128,0.743935585
1528798043,6910,0.14829196,0.554093242,0.871484637
1528798066,6935,0.191534445,0.469130039,0.717418969
1528798092,6964,0.156759456,0.507086277,0.784665585
1528798095,6967,0.155530438,0.437224984,0.817590535
1528798119,6993,0.154645056,0.44461596,0.850840926
1528798140,7011,0.193640649,0.441888332,0.905742466
1528798145,7015,0.151339084,0.427627891,0.837141037
1528798167,7040,0.152572155,0.442879617,0.78711468
1528798173,7047,0.193748221,0.515594244,1.063331127
1528798191,7066,0.17727229,0.436203659,0.813529849
1528798214,7092,0.162439615,0.452729434,0.866503119
1528798229,7107,0.175352216,0.417664647,0.760695815
1528798236,7115,0.194640964,0.437158704,0.902715325
1528798237,7116,0.146426767,0.406817287,0.934143782
1528798257,7138,0.186850458,0.423656225,1.037486672
1528798261,7142,0.14428395,0.417917609,0.998126209
1528798274,7156,0.172039285,0.439269274,0.753808022
1528798285,7168,0.161934048,0.446530223,1.085556865
1528798292,7176,0.18290855,0.597765923,0.818372488
1528798305,7190,0.154699981,0.409142733,0.950545847
1528798310,7196,0.17675887,0.456958473,1.085882902
1528798320,7205,0.159651011,0.463678896,0.934546828
1528798328,7214,0.1812886,0.443010867,0.821884274
1528798330,7216,0.148566484,0.403052509,0.870963573
1528798331,7217,0.148202747,0.399651825,0.953600168
1528798348,7236,0.172434106,0.399163485,1.09910059
1528798350,7239,0.137114912,0.528681099,1.087242961
1528798359,7248,0.167303637,0.452526122,1.213985324
1528798392,7285,0.157946974,0.518704593,0.918320656
1528798408,7301,0.17615217,0.425531417,0.759036779
1528798418,7312,0.136589244,0.420070887,1.120726109
1528798434,7330,0.180755109,0.439828008,0.845758915
1528798443,7340,0.159517318,0.519494772,0.747593641
1528798444,7341,0.16728428,0.499394238,1.286125302
1528798456,7354,0.146093011,0.449745059,0.905857682
1528798460,7359,0.170801073,0.426499188,1.089099765
1528798461,7360,0.158851206,0.41171056,0.803195775
1528798482,7383,0.144652247,0.376246333,0.92535007
1528798486,7387,0.156898856,0.442228019,0.918238521
1528798501,7402,0.193129554,0.469151825,0.781976819
1528798528,7432,0.176038086,0.436536849,0.789625108
1528798536,7441,0.159068182,0.461900741,1.090156436
1528798539,7444,0.168121621,0.516665101,0.731447399
1528798545,7451,0.147236362,0.417341769,0.871567488
1528798554,7461,0.165806934,0.483292162,1.07429111
1528798555,7462,0.178894103,0.508817673,1.050591469
1528798557,7464,0.21626246,0.557213068,1.292464614
1528798561,7469,0.226257563,0.403286487,0.836314678
1528798570,7479,0.192165285,0.490841746,0.563495278
1528798593,7503,0.185783327,0.437108487,1.092156649
1528798601,7512,0.213751853,0.40301016,1.016948938
1528798618,7531,0.216513872,0.638943315,1.33146584
1528798634,7548,0.214185447,0.455574214,0.69870007
1528798678,7597,0.175159425,0.453612417,1.315208673
1528798691,7610,0.188609421,0.40226528,0.943104923
1528798694,7613,0.17662698,0.482487023,1.359730959
1528798722,7644,0.172757894,0.447527945,0.643185377
1528798723,7645,0.162259907,0.4391343,1.29276371
1528798738,7662,0.194978148,0.467572957,1.011616945
1528798747,7672,0.186716959,0.394545823,0.851187766
1528798752,7677,0.193325758,0.413171828,0.892362356
1528798762,7688,0.158176169,0.396940112,0.934654951
1528798767,7694,0.188763663,0.474256337,0.667949498
1528798775,7701,0.14215526,0.457251519,0.688618302
1528798795,7719,0.181225598,0.42549172,1.167627096
1528798800,7724,0.163415402,0.377407759,0.912349463
1528798804,7729,0.187624529,0.400654495,0.835552156
1528798820,7747,0.201692343,0.575904191,1.092163086
1528798830,7758,0.157080978,0.375286132,1.005477548
1528798833,7761,0.15892078,0.467028171,0.882351637
1528798851,7781,0.232178777,0.407454252,0.94422543
1528798858,7789,0.125745118,0.488903105,1.536618233
1528798867,7799,0.200508878,0.413662732,0.947307765
1528798879,7811,0.174105734,0.404346734,0.948540568
1528798900,7834,0.177999735,0.394201159,0.881016254
1528798905,7839,0.183800608,0.554101825,0.822220922
1528798960,7900,0.143229574,0.417574465,1.083786607
1528798962,7901,0.148586452,0.391195893,0.78297168
1528798966,7905,0.255274564,0.353446871,0.729876637
1528798991,7933,0.157178611,0.40105316,1.052295446
1528799030,7976,0.227610186,0.427520871,0.915196121
1528799037,7984,0.201599509,0.521537185,0.790919304
1528799045,7992,0.1571275,0.509490848,1.289472699
1528799045,7993,0.184967548,0.576742351,0.922129512
1528799077,8027,0.172448039,0.398688138,0.740418792
1528799087,8038,0.170811921,0.397691488,1.148587584
1528799098,8050,0.162308007,0.389748514,0.99502492
1528799101,8053,0.177320465,0.375469446,0.922470808
1528799113,8067,0.181963384,0.440749764,0.844212711
1528799169,8127,0.178239912,0.418017864,1.223789454
1528799191,8151,0.15512836,0.38925916,0.979917407
1528799197,8158,0.149630219,0.36886704,0.80506897
1528799218,8181,0.153143585,0.401708573,0.88760668
1528799222,8185,0.115766466,0.41339767,0.996060908
1528799235,8199,0.144968182,0.447963476,0.958750844
1528799251,8216,0.156145617,0.390266418,0.82128942
1528799257,8222,0.131855384,0.484703243,1.204836369
1528799268,8235,0.163886577,0.453974307,0.597170234
1528799295,8264,0.170471609,0.397455335,0.829725206
1528799309,8280,0.152902484,0.406812727,0.893750787
1528799319,8291,0.138088107,0.386394531,0.971391559
1528799327,8300,0.150503322,0.39534843,0.889586866
1528799336,8308,0.201313913,0.43290177,0.888070643
1528799354,8328,0.203860953,0.376557916,1.052441597
1528799356,8330,0.205427349,0.460536718,1.391062737
1528799358,8333,0.210338309,0.438446552,0.885910571
1528799360,8335,0.152318686,0.375728339,0.965258121
1528799366,8341,0.233148724,0.437869787,0.823547959
1528799376,8353,0.193529814,0.455290526,0.853907108
1528799384,8361,0.237761915,0.445289075,0.979667008
1528799386,8364,0.174332082,0.412706375,0.913646162
1528799391,8369,0.236380085,0.515441954,1.080505729
1528799397,8376,0.156561539,0.524430931,1.020119309
1528799399,8378,0.183826149,0.468379647,0.941913545
1528799450,8429,0.159022674,0.417265832,1.017160058
1528799460,8440,0.214649916,0.44689694,0.847948313
1528799467,8448,0.17736569,0.437099218,0.798350334
1528799485,8468,0.208760798,0.421249866,0.971627891
1528799486,8469,0.181483597,0.397395164,0.839249492
1528799488,8471,0.165995568,0.39457798,0.979184747
1528799500,8485,0.206123412,0.470468014,0.843510568
1528799504,8489,0.181878,0.407652348,1.004392624
1528799512,8498,0.216574907,0.665063202,1.076514482
1528799513,8499,0.187789172,0.66956991,1.242178798
1528799519,8504,0.195169717,0.505517125,1.142843127
1528799522,8508,0.206206083,0.454647481,0.998805046
1528799523,8509,0.193858176,0.412604153,1.05342412
1528799537,8524,0.216523051,0.384466857,0.971865773
1528799566,8555,0.21042116,0.442836881,0.865463436
1528799576,8567,0.223417073,0.515191793,0.746703267
1528799583,8574,0.205382004,0.416786253,0.889882565
1528799587,8579,0.167296201,0.423341751,1.176049352
1528799600,8593,0.193285704,0.410600126,1.031914711
1528799609,8602,0.192483485,0.44408077,1.205907583
1528799623,8617,0.220082521,0.423493296,1.162136555
1528799633,8628,0.172834933,0.46025151,1.361946821
1528799639,8635,0.184316173,0.467556894,0.684539258
1528799640,8636,0.190134525,0.48868221,1.076950788
1528799648,8645,0.165214211,0.398517817,0.984158039
1528799683,8683,0.174143061,0.413985491,0.988281012
1528799690,8691,0.172476768,0.36438632,0.871795177
1528799691,8692,0.172088563,0.395649493,0.870590031
1528799694,8696,0.154503912,0.423902422,1.139034033
1528799725,8728,0.16913338,0.500621915,0.837967932
1528799767,8775,0.149229407,0.404379398,0.803044677
1528799771,8779,0.185225487,0.37731418,1.205652714
1528799787,8797,0.162372351,0.428189903,0.929015279
1528799793,8802,0.185914069,0.337509304,0.851516128
1528799806,8817,0.204889625,0.401895434,1.027627468
1528799809,8820,0.199795768,0.411394179,0.960436523
1528799812,8823,0.20891197,0.449635088,0.926762283
1528799831,8844,0.159376711,0.558561265,1.281195521
1528799841,8855,0.182025105,0.40789932,0.863178134
1528799853,8869,0.255154163,0.377456546,0.903569579
1528799862,8879,0.201998174,0.414184332,0.948978007
1528799868,8886,0.215388626,0.419540942,1.162228584
1528799885,8903,0.192970693,0.443748981,0.899504125
1528799887,8905,0.223169714,0.455184996,1.028090596
1528799890,8908,0.167595923,0.421672761,0.717919171
1528799909,8929,0.192080855,0.401331425,0.934328198
1528799910,8931,0.182249874,0.415125906,0.854827642
1528799915,8936,0.186043367,0.464013904,1.141246438
1528799925,8947,0.202210471,0.416311085,0.848686874
1528799932,8955,0.185321316,0.544467807,1.082723498
1528799936,8959,0.192670196,0.481372952,1.197575808
1528799951,8976,0.196322829,0.4375,0.948313832
1528799967,8994,0.190585509,0.402895033,1.215017915
1528799973,9000,0.194532365,0.389769793,0.711607933
1528799978,9005,0.215467751,0.529529035,0.752758741
1528799983,9010,0.194740802,0.416726589,1.061200023
1528799986,9013,0.247662187,0.390763432,1.02756536
1528799999,9028,0.2621243,0.441511542,0.940076828
1528800000,9029,0.235011667,0.427824974,0.932659745
1528800025,9056,0.197249621,0.39886874,0.931558967
1528800032,9064,0.186416537,0.439400703,1.198423028
1528800041,9074,0.201297462,0.419457972,1.085359097
1528800051,9085,0.194263905,0.444591641,1.013221145
1528800072,9106,0.19618082,0.41048938,0.938329935
1528800092,9124,0.179683864,0.37603724,1.057385206
1528800120,9156,0.184015632,0.438904047,0.895363212
1528800121,9157,0.182933718,0.457488298,1.04698956
1528800127,9163,0.201533586,0.38966763,0.986136079
1528800175,9215,0.176610127,0.418366283,0.788541794
1528800177,9217,0.187739953,0.410602152,0.758938432
1528800186,9227,0.203886881,0.449298859,1.171091676
1528800192,9234,0.174549788,0.447612762,0.867978573
1528800217,9261,0.219094962,0.40087086,1.084376097
1528800236,9282,0.189039186,0.427583128,1.203513026
1528800245,9292,0.210743576,0.415733814,0.938908696
1528800261,9308,0.204587162,0.364208519,1.032983303
1528800263,9310,0.171580881,0.40180558,0.942364693
1528800269,9317,0.146607429,0.402880937,0.933224797
1528800299,9349,0.186081499,0.465865523,1.135898352
1528800303,9354,0.208530217,0.386036217,1.042962432
1528800313,9365,0.153200269,0.444771886,1.000128627
1528800314,9366,0.201113522,0.428434134,1.165087223
1528800318,9370,0.243511423,0.4117724,0.991431236
1528800358,9413,0.251311719,0.423766762,0.98101002
1528800360,9416,0.248476848,0.419697523,0.912580848
1528800379,9436,0.207506299,0.471097231,0.799982905
1528800384,9442,0.215817153,0.441216767,1.210721493
1528800385,9443,0.1694341,0.413136184,0.846314549
1528800408,9469,0.208027214,0.478934288,1.217983007
1528800415,9476,0.185052425,0.40357691,1.276400805
1528800421,9483,0.163917616,0.384243041,0.949510396
1528800472,9538,0.198594809,0.480348319,1.124046564
1528800473,9539,0.179685354,0.372270256,0.864325166
1528800481,9548,0.227040559,0.441599816,0.966110706
1528800487,9555,0.197871745,0.51372683,1.270852327
1528800490,9558,0.268960625,0.443325877,1.164741397
1528800496,9565,0.238080353,0.478823334,1.337413788
1528800499,9568,0.202163607,0.414357275,0.917906165
1528800519,9590,0.165896967,0.399576575,0.920435846
1528800530,9601,0.226550847,0.489756197,1.009511709
1528800540,9612,0.181748092,0.557840645,1.291587114
1528800549,9622,0.215043217,0.393152803,1.038478851
1528800551,9624,0.197949797,0.495195419,0.972448945
1528800552,9625,0.188680947,0.408238113,0.932179034
1528800555,9628,0.206488431,0.447051078,1.210482359
1528800576,9652,0.222228557,0.405879468,0.891030073
1528800581,9657,0.23007828,0.377485275,0.955557048
1528800582,9658,0.246925563,0.425185442,1.074478626
1528800585,9662,0.231549561,0.392474264,1.038519621
1528800602,9681,0.174824744,0.476970941,1.240569949
1528800611,9691,0.19478108,0.431189567,1.187875986
1528800619,9699,0.149946213,0.393277198,0.804246128
1528800631,9711,0.209927574,0.390567362,0.808814049
1528800667,9751,0.18918702,0.383680344,1.020606995
1528800675,9760,0.189591706,0.425487876,0.730756342
1528800676,9761,0.17296958,0.439212501,1.336370945
1528800681,9767,0.258084863,0.553436041,1.368484974
1528800683,9769,0.184538022,0.399575114,0.940719247
1528800691,9778,0.192164153,0.400454134,1.036570549
1528800724,9813,0.210147634,0.407128334,1.222792268
1528800753,9841,0.171737999,0.387129456,0.875958323
1528800756,9844,0.159209892,0.390125751,0.797970355
1528800767,9856,0.223135218,0.42485106,0.875269413
1528800792,9884,0.227432013,0.502440929,1.276025653
1528800815,9908,0.174216464,0.41290307,1.021938562
1528800824,9918,0.163808435,0.40897572,1.00774157
1528800874,9973,0.217915192,0.39833343,1.100323796
1528800886,9986,0.187401503,0.377059281,1.092168689
1528800896,9997,0.194414482,0.391183227,1.220188737
1528800913,10015,0.235159114,0.411953181,1.120274067
1528800918,10020,0.202381492,0.432921171,1.240178466
1528800946,10051,0.189678162,0.431732118,1.018186212
1528800950,10056,0.193144798,0.364976734,0.977045417
1528800951,10057,0.167659193,0.384322047,0.915878892
1528800953,10059,0.186743423,0.39745307,0.831127465
1528800964,10071,0.185338199,0.406740725,0.959048331
1528800966,10073,0.183540791,0.41988045,1.204500198
1528800976,10085,0.206527501,0.421745479,0.91379261
1528800985,10095,0.236226767,0.479467034,1.224152088
1528800998,10108,0.175711438,0.385198593,1.131201625
1528801003,10113,0.193389967,0.398711056,0.789870441
1528801004,10114,0.216825485,0.358300239,1.023029447
1528801017,10129,0.269382656,0.344458401,0.944708645
1528801023,10135,0.258892298,0.403703868,0.876910329
1528801032,10145,0.20159255,0.416616201,0.829925418
1528801054,10169,0.216949806,0.392145097,0.962877393
1528801069,10186,0.199614048,0.460717171,0.727442861
1528801090,10208,0.180011421,0.403721988,1.09474194
1528801118,10239,0.248255968,0.354397655,1.012231231
1528801124,10246,0.263106912,0.415725738,1.201167583
1528801127,10249,0.238980561,0.36720863,0.860259056
1528801134,10257,0.228470951,0.5287534,1.411972642
1528801149,10273,0.218324244,0.434580743,0.866825759
1528801152,10277,0.181360662,0.430615604,0.918575585
1528801157,10282,0.182570785,0.405936688,1.179888964
1528801159,10284,0.205382317,0.423395663,0.99099946
1528801160,10286,0.219156295,0.378678024,0.952538013
1528801163,10289,0.227144316,0.406214118,0.982465804
1528801196,10324,0.224176198,0.394783229,1.058479309
1528801202,10331,0.207352594,0.430239439,1.33850956
1528801217,10347,0.239659727,0.38172245,0.992586195
1528801235,10367,0.173517793,0.429088831,0.885500431
1528801260,10395,0.178700179,0.362205446,0.952467084
1528801262,10397,0.18306312,0.369552046,0.893930316
1528801263,10398,0.167303026,0.388365537,1.112910748
1528801264,10400,0.193056911,0.365746677,1.18990624
1528801271,10406,0.217929393,0.399423003,0.989196777
1528801275,10410,0.180720896,0.386099398,0.972806215
1528801279,10415,0.207029611,0.397987723,1.096733332
1528801285,10421,0.208775923,0.451967418,0.899186909
1528801289,10426,0.197849989,0.393640876,1.202124119
1528801296,10434,0.218582422,0.379661351,1.071421385
1528801315,10455,0.19494459,0.437608957,0.795893908
1528801328,10469,0.242448717,0.465119958,0.736615419
1528801338,10480,0.225376338,0.433075428,1.102439165
1528801347,10490,0.219128102,0.410350084,1.136341691
1528801351,10494,0.20158498,0.377538204,1.05709517
1528801352,10495,0.186139941,0.409107655,0.853031516
1528801383,10523,0.199694663,0.371858507,1.067361474
1528801391,10532,0.180102482,0.392253339,0.907994866
1528801398,10540,0.160344422,0.320633709,1.074601889
1528801412,10555,0.241403043,0.35703373,1.195955753
1528801413,10556,0.205317706,0.360963523,1.020390749
1528801423,10568,0.236303151,0.381161988,0.788880885
1528801451,10599,0.210230619,0.352074027,1.21176827
1528801461,10608,0.183364853,0.480475366,0.658431828
1528801472,10621,0.15724054,0.372029513,1.124081612
1528801475,10624,0.186250359,0.378924221,1.113050461
1528801476,10625,0.216056883,0.399420053,0.899811566
1528801481,10630,0.172913998,0.393268675,0.982686162
1528801489,10639,0.192579895,0.379908949,1.012004256
1528801496,10647,0.185986638,0.474259198,0.899410009
1528801503,10654,0.235511065,0.433748186,0.855870962
1528801504,10655,0.276092649,0.443807602,1.265785098
1528801519,10672,0.196413904,0.558335543,0.891589284
1528801547,10702,0.238023862,0.441549838,0.974316716
1528801556,10712,0.207338691,0.361950755,1.035520673
1528801590,10749,0.330791295,0.404846966,1.340565443
1528801598,10758,0.223903209,0.464691967,0.717107654
1528801599,10759,0.195171237,0.402115464,1.170350552
1528801604,10765,0.316622168,0.358888716,1.143787384
1528801619,10781,0.218752205,0.397734642,1.119236469
1528801625,10788,0.195484132,0.388306677,0.803538561
1528801651,10816,0.23230575,0.670801163,1.090279818
1528801652,10817,0.221319661,0.601548731,0.94703126
1528801661,10826,0.273274899,0.407490969,0.954129219
1528801665,10831,0.210842341,0.388452291,1.188591003
1528801675,10842,0.240106359,0.402196348,1.0291574
1528801683,10851,0.195711404,0.383742899,1.170209646
1528801696,10865,0.195676297,0.38457495,0.897084951
1528801706,10876,0.262908757,0.372544855,1.054286242
1528801732,10903,0.235849142,0.412991524,1.053017855
1528801735,10906,0.272310555,0.433976084,1.080561161
1528801743,10915,0.169019252,0.361834466,0.921364546
1528801766,10940,0.219316661,0.465012312,1.084834814
1528801769,10944,0.184816658,0.451936424,1.237661839
1528801777,10953,0.218439668,0.409216106,0.796707153
1528801790,10967,0.187110245,0.362303436,0.884430349
1528801795,10973,0.164838567,0.419893861,0.89502573
1528801797,10975,0.212951928,0.392035186,0.835595131
1528801829,11009,0.180647343,0.375146627,0.978337049
1528801835,11015,0.17730096,0.389237553,1.068370104
1528801840,11021,0.221341074,0.362943053,0.952488124
1528801842,11023,0.188410625,0.341531932,1.028487444
1528801843,11024,0.195228398,0.367716908,0.927422702
1528801852,11034,0.205240101,0.469738513,1.382168174
1528801856,11039,0.1715381,0.399964213,1.119129419
1528801869,11053,0.159856945,0.457402527,1.136060596
1528801877,11062,0.182109818,0.376201242,1.05531764
1528801891,11078,0.235481888,0.378439963,1.040946364
1528801915,11103,0.210506633,0.395524025,0.814127743
1528801932,11122,0.283487588,0.394904852,0.963300586
1528801941,11131,0.250545919,0.452478915,0.80927676
1528801957,11149,0.183793962,0.34538886,0.992634833
1528801973,11167,0.205174416,0.353410542,1.153942585
1528801981,11176,0.24533987,0.479659915,1.096563697
1528802002,11199,0.187006444,0.403570235,0.948312283
1528802005,11201,0.243122667,0.341149092,1.097283483
1528802006,11202,0.222142234,0.358951688,0.827941656
1528802056,11253,0.221630543,0.34268415,1.163797617
1528802063,11261,0.182289243,0.354656756,1.001804948
1528802065,11264,0.237213403,0.339436293,1.03119278
1528802074,11273,0.196381733,0.385263801,1.143817782
1528802089,11290,0.257256329,0.448998868,1.340648651
1528802109,11311,0.207011655,0.35783273,1.243227243
1528802123,11326,0.205328166,0.337756544,1.175852537
1528802137,11342,0.219463244,0.369041324,0.954822421
1528802156,11362,0.220240876,0.388753891,0.96285826
1528802162,11369,0.229012847,0.591574192,1.194459558
1528802168,11376,0.219128579,0.421761036,0.985955834
1528802173,11381,0.296241045,0.482519388,0.78452754
1528802202,11412,0.184702933,0.410421073,0.873743713
1528802209,11420,0.199550986,0.36955297,1.108705401
1528802211,11422,0.197187766,0.350125313,0.993166804
1528802242,11456,0.290132165,0.402380049,1.095948696
1528802245,11459,0.216706842,0.332615048,0.969415426
1528802257,11473,0.261616647,0.359552294,1.220651388
1528802259,11475,0.253126204,0.418980956,0.940905631
1528802260,11476,0.241603047,0.419206977,1.219728112
1528802270,11487,0.234795183,0.447221518,1.00444591
1528802275,11493,0.20747897,0.442960083,1.054505229
1528802302,11521,0.248595715,0.362724721,0.975209355
1528802305,11524,0.235670388,0.407187879,0.783057034
1528802305,11525,0.223328114,0.378640056,1.237423062
1528802311,11531,0.240946591,0.368168443,0.800156653
1528802313,11533,0.235010564,0.375841796,1.079402685
1528802328,11550,0.215843886,0.422138959,1.135196686
1528802335,11558,0.238327637,0.390838504,1.162465453
1528802343,11567,0.211238742,0.384604692,0.893265367
1528802357,11582,0.155505553,0.344417572,1.05697
1528802371,11598,0.287887573,0.404731303,1.108501196
1528802408,11637,0.242901847,0.392058551,0.943387926
1528802418,11649,0.238974512,0.575763822,1.370558739
1528802420,11651,0.22115393,0.852163434,1.564008236
1528802429,11661,0.264982134,0.374533415,1.063118577
1528802440,11672,0.194882333,0.360914022,1.022268772
1528802446,11679,0.213627666,0.43277812,1.427351117
1528802452,11686,0.21288085,0.34870857,0.894715667
1528802454,11688,0.215582207,0.338081449,1.040364742
1528802471,11705,0.245947599,0.371878684,0.812252045
1528802488,11724,0.180730045,0.379215777,0.939447463
1528802520,11760,0.240591258,0.413980126,0.759164929
1528802529,11770,0.211128786,0.369930863,1.041874051
1528802545,11787,0.235035315,0.372617066,0.985842347
1528802550,11793,0.233067751,0.448687464,1.224972486
1528802559,11802,0.211029947,0.341736376,0.978360951
1528802587,11832,0.224272996,0.392682254,0.9249475
1528802608,11855,0.206847817,0.404872179,1.112142801
1528802609,11856,0.201718941,0.454981923,1.455266595
1528802625,11874,0.202813715,0.35869059,1.009728312
1528802652,11902,0.23433283,0.369647294,1.085676908
1528802656,11907,0.16297102,0.359174192,0.850355744
1528802672,11920,0.25289458,0.417521298,1.227414846
1528802673,11921,0.238312528,0.417910159,1.112459898
1528802684,11934,0.215432137,0.351420701,0.91764462
1528802692,11942,0.202450767,0.391514003,0.77647239
1528802696,11947,0.215864465,0.365635455,0.963267267
1528802698,11949,0.209858596,0.364751667,0.905616581
1528802699,11950,0.211473137,0.359499037,1.188338518
1528802717,11970,0.174698442,0.396970898,1.06576097
1528802721,11975,0.196784765,0.393156469,1.015390396
1528802732,11987,0.209896132,0.38159138,0.983673513
1528802734,11989,0.283005536,0.396918595,1.241250277
1528802743,11999,0.222098231,0.38429141,0.869997025
1528802749,12004,0.235861212,0.379948318,0.928762197
1528802755,12011,0.22541526,0.438831449,0.709932446
1528802769,12026,0.205555201,0.469689846,1.145775795
1528802772,12030,0.22838974,0.42330566,0.9752388
1528802783,12042,0.230568588,0.377096176,1.210318327
1528802802,12062,0.224922538,0.393064559,1.311276793
1528802815,12077,0.223785013,0.354405373,1.181825042
1528802823,12086,0.241257742,0.461939305,1.043870807
1528802828,12091,0.210636377,0.352953374,0.987919927
1528802868,12134,0.164319471,0.41227302,0.933262408
1528802872,12139,0.197081774,0.392345428,1.172876239
1528802880,12148,0.271883667,0.401194543,1.116070986
1528802886,12154,0.250617981,0.359231025,1.252970457
1528802896,12165,0.273572892,0.391592294,1.150354385
1528802900,12169,0.28319478,0.412916362,1.360568166
1528802914,12185,0.313168019,0.394336015,1.081653953
1528802926,12198,0.229246065,0.496199101,1.412007451
1528802945,12218,0.199042976,0.395440936,1.041496277
1528802953,12227,0.231971592,0.390910685,0.880205035
1528802960,12235,0.281560391,0.37888062,1.214407086
1528802978,12255,0.219730139,0.412968755,1.13239944
1528802993,12271,0.204802036,0.350665748,0.998659611
1528803011,12291,0.21346277,0.36488241,1.006759167
1528803014,12294,0.209011033,0.332013875,1.212765694
1528803029,12310,0.232946992,0.423770934,1.333597064
1528803042,12324,0.267126083,0.39266479,1.101366639
1528803044,12326,0.282738477,0.386057794,1.280506015
1528803054,12337,0.215443641,0.391075194,1.280077696
1528803108,12397,0.231675282,0.502760649,1.658023834
1528803117,12406,0.248470366,0.35689044,1.009550571
1528803118,12407,0.239939004,0.343630612,0.931348801
1528803145,12437,0.215702966,0.360486031,0.953265965
1528803162,12456,0.226370186,0.410854816,1.151117802
1528803165,12459,0.217770398,0.33970198,1.121967316
1528803185,12481,0.215214521,0.342105061,1.065692544
1528803220,12518,0.253350854,0.397170097,0.937420726
1528803226,12525,0.22085157,0.390965253,1.103770137
1528803245,12546,0.242182925,0.398955286,1.24390614
1528803250,12552,0.23467882,0.36534512,1.051739573
1528803252,12554,0.222797245,0.374780238,0.83952415
1528803271,12575,0.193363771,0.366593778,0.825685501
1528803291,12597,0.220670491,0.430683613,1.226446748
1528803322,12626,0.201054782,0.370267719,0.954256773
1528803324,12628,0.184719861,0.384479761,1.028470993
1528803351,12658,0.216177404,0.566057026,1.735846281
1528803363,12672,0.250077486,0.367938876,1.371268153
1528803375,12685,0.251502931,0.455546826,1.024196863
1528803378,12688,0.242496058,0.354443133,1.192348719
1528803389,12700,0.247606024,0.53079617,0.931087255
1528803406,12718,0.233254701,0.336297393,1.086601377
1528803443,12759,0.209853619,0.357270449,0.94707942
1528803458,12775,0.237490848,0.407446414,1.13247478
1528803471,12789,0.221396491,0.467507005,1.314272165

==> Mf_run_.-tag-cycle_loss.csv <==
Wall time,Step,Value
1528791406.836511,19,2.3304669857025146
1528791433.435478,43,1.5092817544937134
1528791436.684579,46,1.443238377571106
1528791448.434692,57,1.4004507064819336
1528791465.303369,72,1.2025878429412842
1528791468.586395,75,1.3997077941894531
1528791491.25096,95,1.3052935600280762
1528791561.33712,156,1.1506335735321045
1528791564.593605,159,1.2022583484649658
1528791574.537931,168,1.2586275339126587
1528791645.55385,230,1.1913257837295532
1528791651.843568,235,1.3038824796676636
1528791674.781591,256,1.2920076847076416
1528791680.361919,261,1.2226932048797607
1528791688.906327,268,1.1320441961288452
1528791695.463046,274,1.3870415687561035
1528791735.937433,309,1.362093210220337
1528791738.904863,311,1.1543419361114502
1528791748.020954,319,1.1454987525939941
1528791780.941764,348,1.2796204090118408
1528791803.511337,368,1.2134146690368652
1528791865.158307,422,1.202113389968872
1528791866.266534,423,1.0982609987258911
1528791889.240421,443,1.1360596418380737
1528791892.898813,446,1.197919487953186
1528791909.847453,461,1.1713659763336182
1528791913.431888,464,1.1510852575302124
1528791914.55711,465,1.1770472526550293
1528791925.540995,475,1.0613092184066772
1528791996.510609,537,1.2513809204101562
1528792027.154279,564,1.2069523334503174
1528792044.945402,580,1.3165479898452759
1528792052.687639,587,1.3066277503967285
1528792053.812208,588,1.279430866241455
1528792091.696067,621,1.124097228050232
1528792108.170134,635,1.0197442770004272
1528792117.142672,643,1.1785337924957275
1528792119.38862,645,1.0803521871566772
1528792122.644234,648,1.1857528686523438
1528792124.861049,650,1.073854684829712
1528792138.960647,662,1.086578369140625
1528792150.069112,672,1.29458487033844
1528792201.374976,715,1.1638891696929932
1528792209.054824,723,1.054891586303711
1528792216.718832,731,1.1099915504455566
1528792238.111476,753,1.0153614282608032
1528792241.998813,757,1.089645504951477
1528792250.70941,766,1.2005877494812012
1528792254.629562,770,1.0406161546707153
1528792256.565069,772,1.1818695068359375
1528792269.820221,786,1.1973528861999512
1528792271.912231,788,1.0312731266021729
1528792276.713747,793,0.9352834224700928
1528792278.661199,795,1.157993197441101
1528792287.436027,803,1.1501960754394531
1528792293.103089,809,1.2580952644348145
1528792294.02493,810,1.0789281129837036
1528792320.019977,837,1.0936027765274048
1528792398.080058,908,0.971623957157135
1528792400.055952,910,0.9691596627235413
1528792433.367415,943,0.8450380563735962
1528792436.411587,946,1.024670124053955
1528792453.042171,963,0.8291292190551758
1528792461.878695,972,0.8275970220565796
1528792462.848852,973,0.9142967462539673
1528792468.831743,979,0.8711974620819092
1528792469.818493,980,0.8265997171401978
1528792474.893863,985,0.8255828619003296
1528792493.718091,1003,0.8276433944702148
1528792496.524914,1006,0.8524903059005737
1528792505.474903,1015,0.8282164931297302
1528792552.266685,1064,0.8846743106842041
1528792555.080296,1067,0.8027840852737427
1528792560.778503,1073,0.8778269290924072
1528792566.443003,1079,0.8379380702972412
1528792571.192433,1084,0.8384020328521729
1528792580.799871,1094,0.738593339920044
1528792586.515926,1100,0.8830514550209045
1528792592.431258,1105,0.7969508171081543
1528792642.513042,1157,0.879690945148468
1528792647.289269,1162,0.7778378129005432
1528792648.225208,1163,0.8491456508636475
1528792665.149734,1181,0.7123558521270752
1528792677.467235,1194,0.9216738939285278
1528792690.859536,1207,0.8291116952896118
1528792727.252011,1245,0.8455684781074524
1528792743.480959,1262,0.8304359316825867
1528792762.443071,1282,0.74329674243927
1528792768.152812,1288,0.7830753326416016
1528792775.045322,1295,0.8598178625106812
1528792797.262692,1317,0.7965936660766602
1528792800.09884,1320,0.8255853056907654
1528792811.029529,1331,0.7814517021179199
1528792813.880663,1334,0.849442720413208
1528792816.708518,1337,0.7918233871459961
1528792817.663174,1338,0.7990908622741699
1528792863.396139,1386,0.884935200214386
1528792869.029934,1392,0.8841434717178345
1528792870.003633,1393,0.7740650773048401
1528792895.581842,1415,0.9407745599746704
1528792907.001363,1427,0.7809524536132812
1528792916.294229,1437,0.7320170402526855
1528792944.401896,1467,0.848042368888855
1528792954.817984,1478,0.7418744564056396
1528792962.407376,1486,0.7573533654212952
1528792968.15032,1492,0.7301968932151794
1528792999.445766,1524,0.8117841482162476
1528793003.14806,1528,0.7218034267425537
1528793026.614147,1553,0.7238423824310303
1528793041.642437,1569,0.7822290658950806
1528793042.564669,1570,0.7068216800689697
1528793056.484189,1585,0.8109146356582642
1528793060.174557,1589,0.7789343595504761
1528793077.381458,1606,0.7452816963195801
1528793110.60629,1641,0.6684014797210693
1528793117.997506,1649,0.730924129486084
1528793136.713149,1669,0.6392861604690552
1528793149.94134,1683,0.633454442024231
1528793158.345986,1692,0.63493412733078
1528793163.901759,1698,0.59023118019104
1528793165.745721,1700,0.6298230886459351
1528793169.634773,1703,0.6473309993743896
1528793176.136132,1710,0.6255683302879333
1528793184.575822,1719,0.5918391942977905
1528793197.605163,1733,0.5735485553741455
1528793199.501259,1735,0.5502030849456787
1528793202.226957,1738,0.6195008754730225
1528793209.670523,1746,0.6193040609359741
1528793210.585025,1747,0.5451390743255615
1528793237.622408,1776,0.5441144704818726
1528793243.230086,1782,0.5679402351379395
1528793250.710659,1790,0.5663340091705322
1528793259.250933,1799,0.5254615545272827
1528793266.967425,1806,0.5806015729904175
1528793286.537192,1827,0.5930209159851074
1528793299.753037,1841,0.6286442875862122
1528793303.603844,1845,0.5280653238296509
1528793311.952931,1854,0.5202810764312744
1528793324.045845,1867,0.4791400134563446
1528793326.835414,1870,0.518099308013916
1528793332.635413,1876,0.5456024408340454
1528793334.536738,1878,0.43025144934654236
1528793373.613562,1918,0.5045226812362671
1528793389.472129,1935,0.44367021322250366
1528793398.770374,1945,0.4336002469062805
1528793401.581372,1948,0.4780755341053009
1528793420.207833,1968,0.4358610510826111
1528793433.297148,1982,0.44239342212677
1528793435.130862,1984,0.4849408268928528
1528793453.339578,2002,0.5609191656112671
1528793457.057221,2006,0.5267497301101685
1528793464.548261,2014,0.4240747094154358
1528793480.475675,2031,0.48561346530914307
1528793486.219901,2037,0.47803646326065063
1528793508.775292,2061,0.459022581577301
1528793521.22832,2074,0.42398110032081604
1528793524.068904,2077,0.39268118143081665
1528793525.023549,2078,0.36882489919662476
1528793532.515624,2086,0.38832414150238037
1528793536.259731,2090,0.41490036249160767
1528793542.868104,2097,0.4675854444503784
1528793562.438137,2112,0.5000866651535034
1528793593.830848,2146,0.392878919839859
1528793597.565004,2150,0.44956323504447937
1528793604.089621,2157,0.421661913394928
1528793612.403232,2166,0.43002772331237793
1528793632.865087,2188,0.498592734336853
1528793636.547498,2192,0.49967333674430847
1528793644.241468,2200,0.4672072231769562
1528793652.869586,2208,0.5107287168502808
1528793656.734957,2212,0.44143572449684143
1528793675.371272,2232,0.38663098216056824
1528793679.976362,2237,0.41826388239860535
1528793680.911078,2238,0.3975561857223511
1528793682.752609,2240,0.40250134468078613
1528793685.519802,2243,0.48510944843292236
1528793696.857596,2255,0.39091235399246216
1528793699.597221,2258,0.39863961935043335
1528793704.177734,2263,0.41338226199150085
1528793721.777795,2282,0.4390568137168884
1528793731.168344,2292,0.4049871861934662
1528793736.71555,2298,0.46648895740509033
1528793743.714344,2304,0.3266674876213074
1528793747.392372,2308,0.44184693694114685
1528793758.541767,2320,0.3993385434150696
1528793782.783194,2346,0.4086453318595886
1528793791.142113,2355,0.45024147629737854
1528793823.548727,2390,0.38691580295562744
1528793824.502541,2391,0.5114919543266296
1528793826.370074,2393,0.41197633743286133
1528793868.221619,2437,0.4253073036670685
1528793875.512389,2445,0.382904052734375
1528793883.974088,2454,0.33925825357437134
1528793885.79038,2456,0.3733430504798889
1528793890.476974,2461,0.38730189204216003
1528793917.345221,2486,0.31485244631767273
1528793918.293254,2487,0.3420485854148865
1528793927.559893,2497,0.22742649912834167
1528793929.406651,2499,0.30159732699394226
1528793935.214418,2504,0.27837425470352173
1528793948.355428,2518,0.26192113757133484
1528793953.939879,2524,0.3203473687171936
1528793962.219689,2533,0.3120391368865967
1528793976.089908,2548,0.27332043647766113
1528793979.825618,2552,0.33861351013183594
1528793981.680193,2554,0.33719402551651
1528794004.971044,2579,0.31713101267814636
1528794026.753925,2601,0.2655965983867645
1528794032.229577,2607,0.248163640499115
1528794048.13836,2624,0.3217832148075104
1528794053.74997,2630,0.2919903099536896
1528794078.016224,2656,0.32128891348838806
1528794099.537122,2679,0.21770837903022766
1528794105.980855,2686,0.22977203130722046
1528794110.624895,2691,0.2177480161190033
1528794124.062578,2704,0.3172847628593445
1528794130.475487,2711,0.28997713327407837
1528794144.260852,2726,0.25414907932281494
1528794155.35764,2738,0.2388393133878708
1528794158.143553,2741,0.2756047248840332
1528794171.254906,2755,0.25553032755851746
1528794203.575133,2790,0.24423900246620178
1528794204.49798,2791,0.20601584017276764
1528794205.431042,2792,0.2432863414287567
1528794285.024225,2873,0.24853569269180298
1528794293.330808,2882,0.24609920382499695
1528794301.522085,2891,0.24205991625785828
1528794307.035304,2897,0.2353701889514923
1528794330.366567,2921,0.1906832456588745
1528794373.665569,2968,0.2485654652118683
1528794380.999895,2976,0.19313585758209229
1528794402.15291,2999,0.20055346190929413
1528794415.380934,3012,0.21252207458019257
1528794430.223928,3028,0.2826480567455292
1528794432.976801,3031,0.2694820761680603
1528794440.304197,3039,0.21278271079063416
1528794443.076722,3042,0.2456032633781433
1528794465.17788,3066,0.24160894751548767
1528794468.901601,3070,0.23559212684631348
1528794496.508652,3100,0.15765944123268127
1528794518.902179,3123,0.22419330477714539
1528794532.629434,3138,0.1933509260416031
1528794549.135978,3156,0.1754738688468933
1528794554.741874,3162,0.20226354897022247
1528794569.50756,3178,0.2597833275794983
1528794586.071815,3196,0.223606675863266
1528794586.996149,3197,0.22489231824874878
1528794619.830408,3231,0.2128835916519165
1528794628.954315,3241,0.18812090158462524
1528794631.762701,3244,0.1897353231906891
1528794632.675409,3245,0.162769615650177
1528794634.517022,3247,0.18833789229393005
1528794635.457748,3248,0.187530979514122
1528794658.338279,3273,0.203584685921669
1528794689.841247,3306,0.19681277871131897
1528794711.058639,3329,0.19975805282592773
1528794726.935518,3346,0.1694716215133667
1528794755.36588,3377,0.17468446493148804
1528794781.900151,3404,0.2261054515838623
1528794786.512563,3409,0.2201724499464035
1528794806.725757,3431,0.1383139193058014
1528794824.100696,3450,0.17873752117156982
1528794825.948506,3452,0.18989041447639465
1528794832.391491,3459,0.1739438772201538
1528794837.949853,3465,0.22772064805030823
1528794852.68347,3481,0.24959306418895721
1528794868.279676,3498,0.21405816078186035
1528794884.182232,3510,0.20055165886878967
1528794886.922257,3513,0.19758032262325287
1528794909.793558,3538,0.17501360177993774
1528794933.6208,3564,0.20779737830162048
1528794949.12925,3581,0.20315098762512207
1528794968.976559,3601,0.16427788138389587
1528794985.359134,3619,0.16440287232398987
1528794987.188534,3621,0.17799419164657593
1528794989.045971,3623,0.2614947557449341
1528794994.574817,3629,0.2583775520324707
1528795020.934205,3657,0.17627252638339996
1528795033.929772,3671,0.18844550848007202
1528795086.162737,3727,0.1660633534193039
1528795089.793915,3731,0.18357864022254944
1528795097.157348,3739,0.20082536339759827
1528795099.88304,3742,0.17374198138713837
1528795128.140727,3773,0.22317543625831604
1528795135.457971,3781,0.17519447207450867
1528795147.194328,3794,0.1431652456521988
1528795151.766831,3799,0.15967576205730438
1528795167.605921,3815,0.159447580575943
1528795172.157417,3820,0.1603396236896515
1528795173.975828,3822,0.15372395515441895
1528795183.08651,3832,0.12945297360420227
1528795186.710083,3836,0.17694805562496185
1528795213.180772,3865,0.22765587270259857
1528795217.792972,3870,0.1382940262556076
1528795224.240375,3877,0.16745012998580933
1528795273.082699,3929,0.20677748322486877
1528795279.47661,3936,0.23288078606128693
1528795283.089436,3940,0.18132498860359192
1528795293.077088,3951,0.17978116869926453
1528795298.541824,3957,0.21293488144874573
1528795304.082862,3963,0.17513716220855713
1528795324.125487,3985,0.17925453186035156
1528795340.196074,4001,0.1681167185306549
1528795348.373163,4010,0.2153613418340683
1528795349.290864,4011,0.19016015529632568
1528795360.221495,4023,0.19041389226913452
1528795370.327075,4034,0.1667318046092987
1528795373.111885,4037,0.1826559603214264
1528795425.28981,4094,0.1574447751045227
1528795429.86741,4099,0.15665361285209656
1528795430.773209,4100,0.19032417237758636
1528795441.179463,4110,0.14296655356884003
1528795507.649807,4183,0.16862675547599792
1528795517.770841,4194,0.18793582916259766
1528795518.687818,4195,0.14203360676765442
1528795520.55822,4197,0.15133434534072876
1528795526.448743,4202,0.14339885115623474
1528795527.353019,4203,0.16021446883678436
1528795553.829678,4228,0.15514767169952393
1528795558.381932,4233,0.15452292561531067
1528795561.131819,4236,0.14389505982398987
1528795568.377751,4244,0.1850803643465042
1528795586.6126,4264,0.20736226439476013
1528795589.355996,4267,0.16434623301029205
1528795590.276753,4268,0.13691198825836182
1528795603.962005,4283,0.15248732268810272
1528795618.586996,4299,0.29495155811309814
1528795625.314983,4305,0.21897926926612854
1528795628.977324,4309,0.17785775661468506
1528795637.164072,4318,0.17571747303009033
1528795639.010435,4320,0.17239612340927124
1528795650.843111,4333,0.18959006667137146
1528795660.901524,4344,0.19303840398788452
1528795684.653084,4370,0.16025960445404053
1528795692.874588,4379,0.17197313904762268
1528795706.57106,4394,0.1628197878599167
1528795714.253009,4401,0.17152898013591766
1528795719.725402,4407,0.1689598560333252
1528795723.380442,4411,0.13699966669082642
1528795741.50974,4431,0.1951625645160675
1528795744.222369,4434,0.22043615579605103
1528795782.35903,4476,0.14126139879226685
1528795797.804188,4493,0.18716543912887573
1528795814.619582,4510,0.13371627032756805
1528795815.523396,4511,0.12286321073770523
1528795833.680919,4531,0.17194080352783203
1528795836.418106,4534,0.14876453578472137
1528795844.616578,4543,0.13061493635177612
1528795854.600852,4554,0.1494186818599701
1528795877.807661,4579,0.1875150501728058
1528795880.59877,4582,0.16285908222198486
1528795893.577991,4596,0.1806371808052063
1528795895.397108,4598,0.180201917886734
1528795897.19846,4600,0.21573132276535034
1528795924.856189,4629,0.1190195381641388
1528795950.294912,4657,0.15076926350593567
1528795957.565469,4665,0.13272812962532043
1528795961.174149,4669,0.14743095636367798
1528795968.506282,4677,0.13510757684707642
1528795978.461705,4688,0.13936689496040344
1528796003.373669,4714,0.1462768018245697
1528796007.92353,4719,0.15544569492340088
1528796022.450075,4735,0.128590390086174
1528796037.047746,4751,0.15673819184303284
1528796044.286217,4759,0.17246821522712708
1528796052.478688,4768,0.1534486711025238
1528796060.848509,4777,0.15541979670524597
1528796070.860862,4788,0.15771232545375824
1528796071.780928,4789,0.1613612025976181
1528796077.196946,4795,0.1508239209651947
1528796083.944924,4801,0.15191499888896942
1528796085.787627,4803,0.1536172330379486
1528796088.495306,4806,0.13745470345020294
1528796120.326437,4841,0.1797034591436386
1528796131.224276,4853,0.18568949401378632
1528796148.760256,4872,0.12730169296264648
1528796169.790009,4895,0.18501104414463043
1528796192.942513,4915,0.13793370127677917
1528796214.555277,4939,0.13522902131080627
1528796229.087394,4955,0.14012928307056427
1528796236.378383,4963,0.14821012318134308
1528796244.567605,4972,0.139656662940979
1528796247.311025,4975,0.12719985842704773
1528796249.172468,4977,0.1804863065481186
1528796296.887128,5028,0.13497260212898254
1528796299.594303,5031,0.1493811011314392
1528796317.775534,5051,0.12093599140644073
1528796319.586621,5053,0.1521608978509903
1528796320.480455,5054,0.15325859189033508
1528796326.838065,5061,0.18617138266563416
1528796343.089395,5079,0.14425522089004517
1528796369.639488,5107,0.29145902395248413
1528796387.846377,5127,0.13877853751182556
1528796389.664108,5129,0.13584308326244354
1528796395.129607,5135,0.15843239426612854
1528796418.691123,5161,0.16936498880386353
1528796423.202191,5166,0.13952717185020447
1528796438.637359,5183,0.15568788349628448
1528796456.15749,5201,0.14876043796539307
1528796463.435924,5209,0.18108782172203064
1528796491.817078,5240,0.17549139261245728
1528796518.947617,5267,0.18623478710651398
1528796539.686591,5290,0.1858331263065338
1528796567.404792,5319,0.18512080609798431
1528796577.410889,5330,0.16684934496879578
1528796591.958988,5346,0.19488045573234558
1528796604.683374,5360,0.13826225697994232
1528796605.580666,5361,0.1383979320526123
1528796623.665195,5381,0.24373090267181396
1528796661.071483,5421,0.20275115966796875
1528796681.044286,5443,0.15367229282855988
1528796685.587444,5448,0.13372746109962463
1528796719.145267,5485,0.1904764622449875
1528796725.49184,5492,0.11869631707668304
1528796729.112525,5496,0.15174680948257446
1528796735.809886,5502,0.12865950167179108
1528796741.216805,5508,0.115359365940094
1528796748.509659,5516,0.16574497520923615
1528796750.300801,5518,0.14846336841583252
1528796779.307734,5550,0.16531656682491302
1528796801.056417,5574,0.19619359076023102
1528796811.875636,5586,0.1611865609884262
1528796813.704117,5588,0.18956655263900757
1528796819.202327,5594,0.1572703868150711
1528796831.313244,5606,0.17922475934028625
1528796857.715753,5631,0.182948499917984
1528796883.032098,5659,0.20889513194561005
1528796884.833744,5661,0.25412076711654663
1528796888.458315,5665,0.21245723962783813
1528796902.156249,5680,0.16690704226493835
1528796940.677416,5721,0.16782894730567932
1528796943.391164,5724,0.19027650356292725
1528796960.296712,5742,0.14772246778011322
1528796976.837386,5760,0.1502106636762619
1528796992.661916,5777,0.14321288466453552
1528796995.377214,5780,0.12638981640338898
1528796999.888168,5785,0.18832282721996307
1528797004.431484,5790,0.15059179067611694
1528797022.0671,5808,0.19623292982578278
1528797022.987614,5809,0.16697928309440613
1528797038.406428,5826,0.1489526778459549
1528797041.112162,5829,0.15703321993350983
1528797075.784457,5863,0.1752551943063736
1528797077.586883,5865,0.20152977108955383
1528797083.912433,5872,0.14043113589286804
1528797108.400204,5899,0.161991149187088
1528797117.819786,5908,0.16935521364212036
1528797136.785396,5929,0.19536089897155762
1528797158.415637,5953,0.16295717656612396
1528797162.928934,5958,0.140768364071846
1528797168.335886,5964,0.17087265849113464
1528797192.703139,5991,0.18117815256118774
1528797212.053556,6011,0.19602827727794647
1528797216.577484,6016,0.17623203992843628
1528797230.126168,6031,0.1284034103155136
1528797234.673069,6036,0.16148421168327332
1528797257.309024,6061,0.19592976570129395
1528797273.676009,6079,0.19601759314537048
1528797277.317776,6083,0.19022706151008606
1528797281.874293,6088,0.17272084951400757
1528797297.638242,6104,0.1697743535041809
1528797299.466812,6106,0.15762780606746674
1528797314.009511,6122,0.12594246864318848
1528797315.821138,6124,0.1251457929611206
1528797321.271243,6130,0.1879434883594513
1528797323.071192,6132,0.12267128378152847
1528797324.893783,6134,0.16520994901657104
1528797335.823972,6146,0.14403170347213745
1528797339.439336,6150,0.13739648461341858
1528797360.49984,6173,0.12866270542144775
1528797368.670905,6182,0.17857792973518372
1528797371.400244,6185,0.15496551990509033
1528797387.211201,6201,0.12562620639801025
1528797397.496099,6212,0.17543147504329681
1528797399.319095,6214,0.16852174699306488
1528797404.752814,6220,0.1549879014492035
1528797416.508406,6233,0.14437441527843475
1528797432.90404,6251,0.15746378898620605
1528797468.216412,6290,0.21277040243148804
1528797493.987393,6313,0.14831243455410004
1528797497.621995,6317,0.17237937450408936
1528797498.526543,6318,0.12060816586017609
1528797504.838136,6325,0.16115102171897888
1528797520.243899,6342,0.17151698470115662
1528797530.20422,6353,0.17846018075942993
1528797540.13303,6364,0.17454524338245392
1528797546.46662,6371,0.20278680324554443
1528797551.91207,6377,0.16613824665546417
1528797574.928488,6401,0.1682751625776291
1528797625.46746,6456,0.16168877482414246
1528797629.083352,6460,0.13118886947631836
1528797640.830056,6473,0.18335141241550446
1528797654.406938,6488,0.15239480137825012
1528797661.662084,6496,0.19809865951538086
1528797662.561848,6497,0.15628507733345032
1528797667.447721,6501,0.16794534027576447
1528797676.513846,6511,0.18550843000411987
1528797685.575091,6521,0.19322237372398376
1528797686.479988,6522,0.15623033046722412
1528797687.386655,6523,0.1949499100446701
1528797694.667784,6531,0.1589328646659851
1528797712.806754,6551,0.19081202149391174
1528797734.519241,6575,0.14427302777767181
1528797740.852118,6582,0.18767747282981873
1528797743.564344,6585,0.15946024656295776
1528797762.007125,6604,0.171205073595047
1528797773.744349,6617,0.13068917393684387
1528797778.314166,6622,0.14496469497680664
1528797810.946917,6658,0.19012685120105743
1528797819.0771,6667,0.17821469902992249
1528797820.886872,6669,0.1607973575592041
1528797824.495515,6673,0.1699838638305664
1528797829.918314,6679,0.15394514799118042
1528797832.625698,6682,0.17744696140289307
1528797838.956426,6689,0.17277087271213531
1528797846.228132,6697,0.18228521943092346
1528797848.944171,6700,0.14682212471961975
1528797861.094055,6712,0.1619250774383545
1528797885.507917,6739,0.1746075451374054
1528797889.140671,6743,0.20657628774642944
1528797899.091002,6754,0.15552115440368652
1528797909.045198,6765,0.23348042368888855
1528797919.925643,6777,0.253658264875412
1528797971.972147,6833,0.22185447812080383
1528797984.786563,6847,0.12516629695892334
1528797992.019999,6855,0.17519532144069672
1528798004.698748,6869,0.18413354456424713
1528798005.606776,6870,0.16051936149597168
1528798029.183047,6896,0.16919317841529846
1528798043.1975,6910,0.1482919603586197
1528798065.882149,6935,0.19153444468975067
1528798092.468387,6964,0.15675945580005646
1528798095.189527,6967,0.1555304378271103
1528798118.758829,6993,0.15464505553245544
1528798140.208071,7011,0.19364064931869507
1528798144.616619,7015,0.1513390839099884
1528798167.10138,7040,0.1525721549987793
1528798173.408072,7047,0.19374822080135345
1528798190.541445,7066,0.17727228999137878
1528798214.096709,7092,0.16243961453437805
1528798228.931302,7107,0.17535221576690674
1528798236.152314,7115,0.19464096426963806
1528798237.056763,7116,0.14642676711082458
1528798256.911,7138,0.18685045838356018
1528798261.014209,7142,0.1442839503288269
1528798274.028903,7156,0.17203928530216217
1528798284.888844,7168,0.1619340479373932
1528798292.146635,7176,0.1829085499048233
1528798304.799645,7190,0.15469998121261597
1528798310.28148,7196,0.17675887048244476
1528798319.643731,7205,0.1596510112285614
1528798327.804559,7214,0.18128859996795654
1528798329.610172,7216,0.14856648445129395
1528798330.533127,7217,0.14820274710655212
1528798347.680096,7236,0.17243410646915436
1528798350.413361,7239,0.13711491227149963
1528798358.536709,7248,0.1673036366701126
1528798392.21006,7285,0.15794697403907776
1528798407.989033,7301,0.17615216970443726
1528798417.951994,7312,0.13658924400806427
1528798434.218413,7330,0.1807551085948944
1528798443.261213,7340,0.1595173180103302
1528798444.160187,7341,0.1672842800617218
1528798455.911511,7354,0.14609301090240479
1528798460.461417,7359,0.1708010733127594
1528798461.359215,7360,0.15885120630264282
1528798482.143474,7383,0.14465224742889404
1528798485.764127,7387,0.1568988561630249
1528798500.612726,7402,0.1931295543909073
1528798527.689853,7432,0.17603808641433716
1528798535.838168,7441,0.15906818211078644
1528798538.553819,7444,0.16812162101268768
1528798544.873179,7451,0.14723636209964752
1528798553.873893,7461,0.16580693423748016
1528798554.772576,7462,0.17889410257339478
1528798556.585265,7464,0.21626245975494385
1528798561.142637,7469,0.2262575626373291
1528798570.182923,7479,0.1921652853488922
1528798593.103881,7503,0.18578332662582397
1528798601.243275,7512,0.21375185251235962
1528798618.424538,7531,0.21651387214660645
1528798633.855645,7548,0.2141854465007782
1528798678.071068,7597,0.17515942454338074
1528798691.101372,7610,0.18860942125320435
1528798693.803687,7613,0.17662698030471802
1528798721.916499,7644,0.17275789380073547
1528798722.963261,7645,0.16225990653038025
1528798738.32578,7662,0.19497814774513245
1528798747.352671,7672,0.1867169588804245
1528798751.870088,7677,0.19332575798034668
1528798761.797268,7688,0.15817616879940033
1528798767.236939,7694,0.18876366317272186
1528798774.794304,7701,0.142155259847641
1528798795.103829,7719,0.18122559785842896
1528798799.608642,7724,0.16341540217399597
1528798804.089183,7729,0.18762452900409698
1528798820.271193,7747,0.2016923427581787
1528798830.18205,7758,0.1570809781551361
1528798832.875614,7761,0.1589207798242569
1528798850.917647,7781,0.23217877745628357
1528798858.124502,7789,0.12574511766433716
1528798867.140235,7799,0.20050887763500214
1528798879.264657,7811,0.17410573363304138
1528798900.062079,7834,0.17799973487854004
1528798904.63026,7839,0.183800607919693
1528798960.125382,7900,0.14322957396507263
1528798962.289538,7901,0.1485864520072937
1528798965.90085,7905,0.25527456402778625
1528798991.186503,7933,0.1571786105632782
1528799030.054055,7976,0.22761018574237823
1528799037.261948,7984,0.20159950852394104
1528799044.504006,7992,0.1571274995803833
1528799045.401067,7993,0.1849675476551056
1528799077.333013,8027,0.1724480390548706
1528799087.280862,8038,0.17081192135810852
1528799098.140592,8050,0.162308007478714
1528799100.839195,8053,0.1773204654455185
1528799113.499872,8067,0.18196338415145874
1528799169.001757,8127,0.17823991179466248
1528799191.161812,8151,0.1551283597946167
1528799197.485714,8158,0.14963021874427795
1528799218.2526,8181,0.15314358472824097
1528799221.857346,8185,0.11576646566390991
1528799234.58575,8199,0.144968181848526
1528799251.186522,8216,0.1561456173658371
1528799256.584979,8222,0.13185538351535797
1528799268.40727,8235,0.16388657689094543
1528799294.635859,8264,0.17047160863876343
1528799309.068365,8280,0.1529024839401245
1528799319.001243,8291,0.13808810710906982
1528799327.109358,8300,0.15050332248210907
1528799335.684294,8308,0.20131391286849976
1528799353.772725,8328,0.20386095345020294
1528799355.580667,8330,0.205427348613739
1528799358.315136,8333,0.2103383094072342
1528799360.112809,8335,0.15231868624687195
1528799365.524861,8341,0.2331487238407135
1528799376.377856,8353,0.19352981448173523
1528799383.585376,8361,0.23776191473007202
1528799386.293423,8364,0.17433208227157593
1528799390.827539,8369,0.23638008534908295
1528799397.150591,8376,0.15656153857707977
1528799398.952173,8378,0.18382614850997925
1528799449.906619,8429,0.15902267396450043
1528799459.767579,8440,0.21464991569519043
1528799466.976215,8448,0.17736569046974182
1528799485.006455,8468,0.2087607979774475
1528799485.898467,8469,0.18148359656333923
1528799487.695271,8471,0.16599556803703308
1528799500.329503,8485,0.20612341165542603
1528799503.910806,8489,0.181878000497818
1528799511.994334,8498,0.21657490730285645
1528799512.894166,8499,0.1877891719341278
1528799518.693742,8504,0.19516971707344055
1528799522.29883,8508,0.2062060832977295
1528799523.205075,8509,0.19385817646980286
1528799536.725895,8524,0.21652305126190186
1528799565.521494,8555,0.21042115986347198
1528799576.363988,8567,0.22341707348823547
1528799582.677311,8574,0.20538200438022614
1528799587.177204,8579,0.16729620099067688
1528799599.807248,8593,0.19328570365905762
1528799609.210255,8602,0.19248348474502563
1528799622.745065,8617,0.22008252143859863
1528799632.688087,8628,0.17283493280410767
1528799639.211524,8635,0.18431617319583893
1528799640.112504,8636,0.19013452529907227
1528799648.24668,8645,0.16521421074867249
1528799682.530331,8683,0.17414306104183197
1528799689.772863,8691,0.17247676849365234
1528799690.681131,8692,0.17208856344223022
1528799694.30848,8696,0.15450391173362732
1528799724.52007,8728,0.16913338005542755
1528799767.032252,8775,0.14922940731048584
1528799770.643415,8779,0.1852254867553711
1528799786.887377,8797,0.16237235069274902
1528799792.689737,8802,0.1859140694141388
1528799806.232101,8817,0.20488962531089783
1528799808.944397,8820,0.19979576766490936
1528799811.639381,8823,0.2089119702577591
1528799830.555105,8844,0.15937671065330505
1528799840.501336,8855,0.18202510476112366
1528799853.13146,8869,0.25515416264533997
1528799862.16877,8879,0.20199817419052124
1528799868.471905,8886,0.21538862586021423
1528799885.106364,8903,0.19297069311141968
1528799886.91224,8905,0.2231697142124176
1528799889.611855,8908,0.16759592294692993
1528799908.60626,8929,0.19208085536956787
1528799910.416834,8931,0.18224987387657166
1528799914.92707,8936,0.1860433667898178
1528799924.844737,8947,0.20221047103405
1528799932.071012,8955,0.18532131612300873
1528799935.66328,8959,0.19267019629478455
1528799950.97314,8976,0.19632282853126526
1528799967.175393,8994,0.19058550894260406
1528799972.57479,9000,0.1945323646068573
1528799978.41205,9005,0.21546775102615356
1528799982.939809,9010,0.19474080204963684
1528799985.646005,9013,0.24766218662261963
1528799999.215495,9028,0.26212430000305176
1528800000.124559,9029,0.23501166701316833
1528800024.563532,9056,0.1972496211528778
1528800031.786679,9064,0.18641653656959534
1528800040.810147,9074,0.20129746198654175
1528800051.08583,9085,0.19426390528678894
1528800071.510297,9106,0.1961808204650879
1528800091.582032,9124,0.1796838641166687
1528800120.435998,9156,0.18401563167572021
1528800121.354109,9157,0.1829337179660797
1528800126.764802,9163,0.20153358578681946
1528800174.904484,9215,0.17661012709140778
1528800176.706072,9217,0.18773995339870453
1528800185.721845,9227,0.20388688147068024
1528800192.021479,9234,0.17454978823661804
1528800217.208951,9261,0.21909496188163757
1528800236.287024,9282,0.1890391856431961
1528800245.360539,9292,0.21074357628822327
1528800261.13558,9308,0.2045871615409851
1528800262.942357,9310,0.17158088088035583
1528800269.292142,9317,0.1466074287891388
1528800298.604781,9349,0.18608149886131287
1528800303.121249,9354,0.2085302174091339
1528800313.062959,9365,0.15320026874542236
1528800313.967441,9366,0.2011135220527649
1528800317.609637,9370,0.24351142346858978
1528800357.732408,9413,0.251311719417572
1528800360.436447,9416,0.24847684800624847
1528800378.508336,9436,0.20750629901885986
1528800383.943273,9442,0.2158171534538269
1528800384.841323,9443,0.1694341003894806
1528800408.321377,9469,0.2080272138118744
1528800414.645713,9476,0.18505242466926575
1528800420.965078,9483,0.16391761600971222
1528800471.912017,9538,0.1985948085784912
1528800472.822546,9539,0.17968535423278809
1528800480.955669,9548,0.22704055905342102
1528800487.289805,9555,0.19787174463272095
1528800490.017014,9558,0.2689606249332428
1528800496.330892,9565,0.23808035254478455
1528800499.037274,9568,0.20216360688209534
1528800518.91302,9590,0.1658969670534134
1528800530.134031,9601,0.2265508472919464
1528800540.076949,9612,0.18174809217453003
1528800549.101194,9622,0.21504321694374084
1528800550.897763,9624,0.19794979691505432
1528800551.800521,9625,0.18868094682693481
1528800554.500978,9628,0.20648843050003052
1528800576.201908,9652,0.22222855687141418
1528800580.723484,9657,0.23007827997207642
1528800581.626422,9658,0.24692556262016296
1528800585.242211,9662,0.23154956102371216
1528800602.43451,9681,0.17482474446296692
1528800611.474046,9691,0.1947810798883438
1528800618.694611,9699,0.1499462127685547
1528800630.777004,9711,0.20992757380008698
1528800666.870116,9751,0.18918702006340027
1528800675.017841,9760,0.18959170579910278
1528800675.915549,9761,0.17296957969665527
1528800681.346337,9767,0.25808486342430115
1528800683.148102,9769,0.18453802168369293
1528800691.284275,9778,0.19216415286064148
1528800724.16249,9813,0.21014763414859772
1528800753.013869,9841,0.17173799872398376
1528800755.709966,9844,0.15920989215373993
1528800766.555925,9856,0.22313521802425385
1528800791.869504,9884,0.2274320125579834
1528800814.749769,9908,0.17421646416187286
1528800823.811571,9918,0.1638084352016449
1528800874.074806,9973,0.21791519224643707
1528800885.796836,9986,0.18740150332450867
1528800895.691145,9997,0.19441448152065277
1528800913.212162,10015,0.23515911400318146
1528800917.712642,10020,0.20238149166107178
1528800945.699293,10051,0.1896781623363495
1528800950.233883,10056,0.1931447982788086
1528800951.13446,10057,0.167659193277359
1528800952.93484,10059,0.18674342334270477
1528800963.776248,10071,0.18533819913864136
1528800965.594473,10073,0.18354079127311707
1528800976.404218,10085,0.2065275013446808
1528800985.433616,10095,0.23622676730155945
1528800998.423138,10108,0.17571143805980682
1528801002.929983,10113,0.19338996708393097
1528801003.838272,10114,0.2168254852294922
1528801017.461402,10129,0.26938265562057495
1528801022.875146,10135,0.258892297744751
1528801031.882032,10145,0.2015925496816635
1528801053.527097,10169,0.21694980561733246
1528801068.874589,10186,0.1996140480041504
1528801090.032908,10208,0.18001142144203186
1528801117.978612,10239,0.24825596809387207
1528801124.281288,10246,0.26310691237449646
1528801126.967902,10249,0.23898056149482727
1528801134.174095,10257,0.22847095131874084
1528801148.631687,10273,0.21832424402236938
1528801152.243378,10277,0.18136066198349
1528801156.765233,10282,0.18257078528404236
1528801158.568205,10284,0.2053823173046112
1528801160.384258,10286,0.21915629506111145
1528801163.088729,10289,0.22714431583881378
1528801195.874268,10324,0.22417619824409485
1528801202.19423,10331,0.20735259354114532
1528801216.654982,10347,0.23965972661972046
1528801234.707877,10367,0.17351779341697693
1528801259.956306,10395,0.17870017886161804
1528801261.744905,10397,0.18306311964988708
1528801262.642341,10398,0.16730302572250366
1528801264.445732,10400,0.19305691123008728
1528801271.090091,10406,0.2179293930530548
1528801274.707172,10410,0.18072089552879333
1528801279.222394,10415,0.20702961087226868
1528801284.633237,10421,0.20877592265605927
1528801289.123967,10426,0.19784998893737793
1528801296.318379,10434,0.218582421541214
1528801315.342755,10455,0.1949445903301239
1528801328.212388,10469,0.24244871735572815
1528801338.148783,10480,0.22537633776664734
1528801347.160627,10490,0.2191281020641327
1528801350.764642,10494,0.20158497989177704
1528801351.663526,10495,0.18613994121551514
1528801382.858366,10523,0.1996946632862091
1528801390.919217,10532,0.18010248243808746
1528801398.112185,10540,0.1603444218635559
1528801411.674511,10555,0.24140304327011108
1528801412.575674,10556,0.20531770586967468
1528801423.382621,10568,0.2363031506538391
1528801451.371137,10599,0.21023061871528625
1528801460.74161,10608,0.1833648532629013
1528801472.455049,10621,0.15724053978919983
1528801475.155416,10624,0.18625035881996155
1528801476.051057,10625,0.21605688333511353
1528801480.539716,10630,0.17291399836540222
1528801488.625446,10639,0.19257989525794983
1528801496.269637,10647,0.18598663806915283
1528801502.874214,10654,0.23551106452941895
1528801503.778374,10655,0.27609264850616455
1528801519.138844,10672,0.19641390442848206
1528801547.420489,10702,0.23802386224269867
1528801556.401289,10712,0.20733869075775146
1528801589.768591,10749,0.33079129457473755
1528801597.909339,10758,0.22390320897102356
1528801598.804195,10759,0.19517123699188232
1528801604.206516,10765,0.31662216782569885
1528801618.614462,10781,0.2187522053718567
1528801624.910585,10788,0.19548413157463074
1528801651.486684,10816,0.23230575025081635
1528801652.396105,10817,0.22131966054439545
1528801660.534065,10826,0.27327489852905273
1528801665.04165,10831,0.2108423411846161
1528801674.978726,10842,0.24010635912418365
1528801683.114581,10851,0.1957114040851593
1528801695.784624,10865,0.1956762969493866
1528801705.712986,10876,0.2629087567329407
1528801732.238714,10903,0.23584914207458496
1528801734.948245,10906,0.2723105549812317
1528801743.073725,10915,0.16901925206184387
1528801765.657958,10940,0.21931666135787964
1528801769.294966,10944,0.1848166584968567
1528801777.396264,10953,0.21843966841697693
1528801790.051261,10967,0.18711024522781372
1528801795.477105,10973,0.16483856737613678
1528801797.290072,10975,0.2129519283771515
1528801829.257743,11009,0.1806473433971405
1528801834.682448,11015,0.17730095982551575
1528801840.086386,11021,0.221341073513031
1528801841.889551,11023,0.18841062486171722
1528801842.788961,11024,0.19522839784622192
1528801851.811434,11034,0.20524010062217712
1528801856.306158,11039,0.1715380996465683
1528801868.916171,11053,0.15985694527626038
1528801877.035149,11062,0.18210981786251068
1528801891.477527,11078,0.2354818880558014
1528801915.275004,11103,0.2105066329240799
1528801932.466373,11122,0.28348758816719055
1528801940.572171,11131,0.2505459189414978
1528801956.770808,11149,0.18379396200180054
1528801973.009081,11167,0.20517441630363464
1528801981.12094,11176,0.24533987045288086
1528802001.888344,11199,0.18700644373893738
1528802004.956778,11201,0.2431226670742035
1528802005.851584,11202,0.22214223444461823
1528802055.536049,11253,0.2216305434703827
1528802062.761932,11261,0.1822892427444458
1528802065.456928,11264,0.2372134029865265
1528802073.554104,11273,0.19638173282146454
1528802088.864301,11290,0.25725632905960083
1528802108.986586,11311,0.2070116549730301
1528802122.546704,11326,0.20532816648483276
1528802136.966379,11342,0.21946324408054352
1528802155.711092,11362,0.22024087607860565
1528802162.020809,11369,0.2290128469467163
1528802168.33628,11376,0.2191285789012909
1528802172.8568,11381,0.29624104499816895
1528802202.074802,11412,0.18470293283462524
1528802209.323799,11420,0.19955098628997803
1528802211.132708,11422,0.19718776643276215
1528802241.827378,11456,0.29013216495513916
1528802244.539622,11459,0.21670684218406677
1528802257.168162,11473,0.26161664724349976
1528802258.97271,11475,0.25312620401382446
1528802259.868987,11476,0.2416030466556549
1528802269.761702,11487,0.23479518294334412
1528802275.184,11493,0.20747897028923035
1528802301.843692,11521,0.2485957145690918
1528802304.54578,11524,0.23567038774490356
1528802305.450569,11525,0.2233281135559082
1528802310.852937,11531,0.24094659090042114
1528802312.649045,11533,0.23501056432724
1528802327.957447,11550,0.21584388613700867
1528802335.166578,11558,0.23832763731479645
1528802343.296307,11567,0.21123874187469482
1528802356.834308,11582,0.15550555288791656
1528802371.252763,11598,0.2878875732421875
1528802407.635769,11637,0.24290184676647186
1528802418.473312,11649,0.23897451162338257
1528802420.275835,11651,0.22115392982959747
1528802429.311751,11661,0.264982134103775
1528802439.695119,11672,0.194882333278656
1528802446.009534,11679,0.2136276662349701
1528802452.32958,11686,0.21288084983825684
1528802454.125208,11688,0.2155822068452835
1528802470.704501,11705,0.24594759941101074
1528802487.806252,11724,0.18073004484176636
1528802520.238965,11760,0.24059125781059265
1528802529.252774,11770,0.21112878620624542
1528802544.582784,11787,0.23503531515598297
1528802549.976298,11793,0.23306775093078613
1528802559.315567,11802,0.21102994680404663
1528802587.300998,11832,0.22427299618721008
1528802608.005533,11855,0.20684781670570374
1528802608.89978,11856,0.20171894133090973
1528802625.122794,11874,0.20281371474266052
1528802651.663694,11902,0.2343328297138214
1528802656.189908,11907,0.16297101974487305
1528802671.677711,11920,0.2528945803642273
1528802672.580633,11921,0.2383125275373459
1528802684.261574,11934,0.21543213725090027
1528802691.611519,11942,0.20245076715946198
1528802696.109464,11947,0.21586446464061737
1528802697.903465,11949,0.20985859632492065
1528802698.799013,11950,0.21147313714027405
1528802716.817512,11970,0.17469844222068787
1528802721.31825,11975,0.19678476452827454
1528802732.126916,11987,0.20989613234996796
1528802733.939412,11989,0.2830055356025696
1528802742.951897,11999,0.2220982313156128
1528802748.749461,12004,0.23586121201515198
1528802755.079339,12011,0.22541525959968567
1528802768.57445,12026,0.20555520057678223
1528802772.163722,12030,0.22838973999023438
1528802782.987425,12042,0.23056858777999878
1528802801.755144,12062,0.2249225378036499
1528802815.272533,12077,0.22378501296043396
1528802823.3919,12086,0.24125774204730988
1528802827.876034,12091,0.21063637733459473
1528802867.880612,12134,0.1643194705247879
1528802872.394941,12139,0.1970817744731903
1528802880.496984,12148,0.27188366651535034
1528802886.017572,12154,0.25061798095703125
1528802895.935148,12165,0.2735728919506073
1528802899.536726,12169,0.28319478034973145
1528802913.997848,12185,0.3131680190563202
1528802925.698205,12198,0.22924606502056122
1528802944.985649,12218,0.19904297590255737
1528802953.084522,12227,0.2319715917110443
1528802960.297674,12235,0.28156039118766785
1528802978.318826,12255,0.21973013877868652
1528802992.733523,12271,0.2048020362854004
1528803010.881424,12291,0.21346276998519897
1528803013.598124,12294,0.2090110331773758
1528803029.342519,12310,0.2329469919204712
1528803041.963825,12324,0.26712608337402344
1528803043.771748,12326,0.28273847699165344
1528803053.705464,12337,0.21544364094734192
1528803107.956551,12397,0.23167528212070465
1528803117.263989,12406,0.24847036600112915
1528803118.162415,12407,0.23993900418281555
1528803145.210584,12437,0.21570296585559845
1528803162.344135,12456,0.2263701856136322
1528803165.054619,12459,0.21777039766311646
1528803185.033053,12481,0.21521452069282532
1528803219.646425,12518,0.2533508539199829
1528803225.9568,12525,0.2208515703678131
1528803244.898412,12546,0.2421829253435135
1528803250.298297,12552,0.23467881977558136
1528803252.098879,12554,0.2227972447872162
1528803271.016044,12575,0.19336377084255219
1528803290.889467,12597,0.22067049145698547
1528803322.052465,12626,0.20105478167533875
1528803323.859229,12628,0.18471986055374146
1528803350.773608,12658,0.21617740392684937
1528803363.403629,12672,0.250077486038208
1528803375.14141,12685,0.2515029311180115
1528803377.837478,12688,0.242496058344841
1528803388.637559,12700,0.24760602414608002
1528803406.038146,12718,0.23325470089912415
1528803443.210727,12759,0.2098536193370819
1528803458.369286,12775,0.23749084770679474
1528803470.971877,12789,0.22139649093151093


==> Mf_run_.-tag-g_loss.csv <==
Wall time,Step,Value
1528791406.836511,19,5.111738204956055
1528791433.435478,43,3.0494656562805176
1528791436.684579,46,4.2981696128845215
1528791448.434692,57,2.9799065589904785
1528791465.303369,72,2.453404426574707
1528791468.586395,75,2.7042770385742188
1528791491.25096,95,3.0972867012023926
1528791561.33712,156,2.5213444232940674
1528791564.593605,159,2.169275999069214
1528791574.537931,168,2.54935359954834
1528791645.55385,230,2.267796039581299
1528791651.843568,235,1.9804502725601196
1528791674.781591,256,2.595827341079712
1528791680.361919,261,2.2112624645233154
1528791688.906327,268,2.084634780883789
1528791695.463046,274,2.031088352203369
1528791735.937433,309,2.518364667892456
1528791738.904863,311,2.060699224472046
1528791748.020954,319,2.200289726257324
1528791780.941764,348,2.1537156105041504
1528791803.511337,368,1.9051604270935059
1528791865.158307,422,2.4443583488464355
1528791866.266534,423,2.255952835083008
1528791889.240421,443,2.660003662109375
1528791892.898813,446,2.7033791542053223
1528791909.847453,461,2.47263503074646
1528791913.431888,464,2.714836597442627
1528791914.55711,465,2.603520393371582
1528791925.540995,475,2.4691524505615234
1528791996.510609,537,2.2839221954345703
1528792027.154279,564,1.9303390979766846
1528792044.945402,580,2.1180200576782227
1528792052.687639,587,1.6242680549621582
1528792053.812208,588,2.120291233062744
1528792091.696067,621,1.9363878965377808
1528792108.170134,635,1.7876752614974976
1528792117.142672,643,1.445441722869873
1528792119.38862,645,2.0433926582336426
1528792122.644234,648,1.906921148300171
1528792124.861049,650,2.062711000442505
1528792138.960647,662,1.320281982421875
1528792150.069112,672,1.793146014213562
1528792201.374976,715,1.6721844673156738
1528792209.054824,723,1.796560287475586
1528792216.718832,731,1.8490526676177979
1528792238.111476,753,1.679099202156067
1528792241.998813,757,1.69701087474823
1528792250.70941,766,1.6479802131652832
1528792254.629562,770,1.4657787084579468
1528792256.565069,772,1.9536018371582031
1528792269.820221,786,1.74147367477417
1528792271.912231,788,1.8815889358520508
1528792276.713747,793,1.788346290588379
1528792278.661199,795,1.5077778100967407
1528792287.436027,803,1.5475387573242188
1528792293.103089,809,1.8252472877502441
1528792294.02493,810,1.3561028242111206
1528792320.019977,837,1.554808497428894
1528792398.080058,908,1.4837243556976318
1528792400.055952,910,1.6124558448791504
1528792433.367415,943,1.3069976568222046
1528792436.411587,946,1.5802648067474365
1528792453.042171,963,1.6069648265838623
1528792461.878695,972,1.2560869455337524
1528792462.848852,973,1.6365760564804077
1528792468.831743,979,1.367328405380249
1528792469.818493,980,1.6422594785690308
1528792474.893863,985,1.3164702653884888
1528792493.718091,1003,1.3811769485473633
1528792496.524914,1006,1.3586405515670776
1528792505.474903,1015,1.4481101036071777
1528792552.266685,1064,1.486008644104004
1528792555.080296,1067,1.4104365110397339
1528792560.778503,1073,1.5319139957427979
1528792566.443003,1079,1.5273277759552002
1528792571.192433,1084,1.5764739513397217
1528792580.799871,1094,1.3535130023956299
1528792586.515926,1100,1.478503942489624
1528792592.431258,1105,1.4166967868804932
1528792642.513042,1157,1.4496314525604248
1528792647.289269,1162,1.386216640472412
1528792648.225208,1163,1.4847967624664307
1528792665.149734,1181,1.191649079322815
1528792677.467235,1194,1.4152568578720093
1528792690.859536,1207,1.459598422050476
1528792727.252011,1245,1.3436648845672607
1528792743.480959,1262,1.5592529773712158
1528792762.443071,1282,1.3656286001205444
1528792768.152812,1288,1.2776670455932617
1528792775.045322,1295,1.3939458131790161
1528792797.262692,1317,1.4516453742980957
1528792800.09884,1320,1.4800729751586914
1528792811.029529,1331,1.2913763523101807
1528792813.880663,1334,1.3936376571655273
1528792816.708518,1337,1.3215878009796143
1528792817.663174,1338,1.4441628456115723
1528792863.396139,1386,1.6518146991729736
1528792869.029934,1392,1.4796143770217896
1528792870.003633,1393,1.2824668884277344
1528792895.581842,1415,1.6384238004684448
1528792907.001363,1427,1.4648966789245605
1528792916.294229,1437,1.3802499771118164
1528792944.401896,1467,1.52141535282135
1528792954.817984,1478,1.3942515850067139
1528792962.407376,1486,1.4318437576293945
1528792968.15032,1492,1.3183221817016602
1528792999.445766,1524,1.7655540704727173
1528793003.14806,1528,1.351574182510376
1528793026.614147,1553,1.3867640495300293
1528793041.642437,1569,1.477235198020935
1528793042.564669,1570,1.2747702598571777
1528793056.484189,1585,1.3278366327285767
1528793060.174557,1589,1.4481059312820435
1528793077.381458,1606,1.3186209201812744
1528793110.60629,1641,1.3569390773773193
1528793117.997506,1649,1.3301563262939453
1528793136.713149,1669,1.2209776639938354
1528793149.94134,1683,1.2704073190689087
1528793158.345986,1692,1.2158968448638916
1528793163.901759,1698,1.1960349082946777
1528793165.745721,1700,1.1522250175476074
1528793169.634773,1703,1.242223858833313
1528793176.136132,1710,1.2298219203948975
1528793184.575822,1719,1.2144739627838135
1528793197.605163,1733,1.2201802730560303
1528793199.501259,1735,1.1610004901885986
1528793202.226957,1738,1.3398325443267822
1528793209.670523,1746,1.1742660999298096
1528793210.585025,1747,1.2137736082077026
1528793237.622408,1776,1.067165493965149
1528793243.230086,1782,1.14568030834198
1528793250.710659,1790,1.1869900226593018
1528793259.250933,1799,1.2334383726119995
1528793266.967425,1806,1.2627679109573364
1528793286.537192,1827,1.2279629707336426
1528793299.753037,1841,1.1549558639526367
1528793303.603844,1845,1.0951813459396362
1528793311.952931,1854,1.0430186986923218
1528793324.045845,1867,1.149048089981079
1528793326.835414,1870,1.2159165143966675
1528793332.635413,1876,1.1064049005508423
1528793334.536738,1878,0.9934240579605103
1528793373.613562,1918,1.0246087312698364
1528793389.472129,1935,1.139526128768921
1528793398.770374,1945,1.0942754745483398
1528793401.581372,1948,1.1027092933654785
1528793420.207833,1968,1.0826191902160645
1528793433.297148,1982,1.1053733825683594
1528793435.130862,1984,1.0694472789764404
1528793453.339578,2002,1.519753098487854
1528793457.057221,2006,1.1444792747497559
1528793464.548261,2014,1.0823333263397217
1528793480.475675,2031,1.6817015409469604
1528793486.219901,2037,1.2886970043182373
1528793508.775292,2061,1.0317871570587158
1528793521.22832,2074,1.0361055135726929
1528793524.068904,2077,1.0074639320373535
1528793525.023549,2078,1.008568286895752
1528793532.515624,2086,0.9990544319152832
1528793536.259731,2090,0.9481629729270935
1528793542.868104,2097,1.097123622894287
1528793562.438137,2112,1.1471041440963745
1528793593.830848,2146,1.0411698818206787
1528793597.565004,2150,1.114673137664795
1528793604.089621,2157,1.1450228691101074
1528793612.403232,2166,1.1982808113098145
1528793632.865087,2188,1.1635290384292603
1528793636.547498,2192,1.190682291984558
1528793644.241468,2200,1.1312918663024902
1528793652.869586,2208,1.0943082571029663
1528793656.734957,2212,1.0577601194381714
1528793675.371272,2232,1.0332269668579102
1528793679.976362,2237,0.8660080432891846
1528793680.911078,2238,1.066959261894226
1528793682.752609,2240,0.9351649284362793
1528793685.519802,2243,1.0053552389144897
1528793696.857596,2255,1.2108161449432373
1528793699.597221,2258,0.9442153573036194
1528793704.177734,2263,1.1394068002700806
1528793721.777795,2282,0.9972527623176575
1528793731.168344,2292,1.0114814043045044
1528793736.71555,2298,1.0707110166549683
1528793743.714344,2304,0.8385246396064758
1528793747.392372,2308,1.1322412490844727
1528793758.541767,2320,0.949356734752655
1528793782.783194,2346,1.0507383346557617
1528793791.142113,2355,1.0359028577804565
1528793823.548727,2390,1.1104182004928589
1528793824.502541,2391,1.0812413692474365
1528793826.370074,2393,1.1192853450775146
1528793868.221619,2437,1.0668894052505493
1528793875.512389,2445,0.9879940748214722
1528793883.974088,2454,1.077491044998169
1528793885.79038,2456,0.9083637595176697
1528793890.476974,2461,1.0655083656311035
1528793917.345221,2486,0.8105095624923706
1528793918.293254,2487,1.057788372039795
1528793927.559893,2497,0.8430215120315552
1528793929.406651,2499,0.9511017799377441
1528793935.214418,2504,0.8279377818107605
1528793948.355428,2518,0.9625809192657471
1528793953.939879,2524,0.8444690108299255
1528793962.219689,2533,1.0560944080352783
1528793976.089908,2548,0.8569142818450928
1528793979.825618,2552,0.9681421518325806
1528793981.680193,2554,0.8818853497505188
1528794004.971044,2579,0.8795615434646606
1528794026.753925,2601,0.9763056039810181
1528794032.229577,2607,0.7906472086906433
1528794048.13836,2624,0.9770041704177856
1528794053.74997,2630,0.7572364807128906
1528794078.016224,2656,0.9828735589981079
1528794099.537122,2679,0.8844873905181885
1528794105.980855,2686,0.8455479741096497
1528794110.624895,2691,0.7839046716690063
1528794124.062578,2704,0.9465016722679138
1528794130.475487,2711,0.8244232535362244
1528794144.260852,2726,1.0214139223098755
1528794155.35764,2738,0.9860609173774719
1528794158.143553,2741,0.9166572093963623
1528794171.254906,2755,0.9591965675354004
1528794203.575133,2790,0.8541997671127319
1528794204.49798,2791,0.8226869106292725
1528794205.431042,2792,0.849956750869751
1528794285.024225,2873,0.7844751477241516
1528794293.330808,2882,0.832054853439331
1528794301.522085,2891,0.9093611240386963
1528794307.035304,2897,0.9382264614105225
1528794330.366567,2921,0.9013718366622925
1528794373.665569,2968,1.1097875833511353
1528794380.999895,2976,0.843610405921936
1528794402.15291,2999,0.7912444472312927
1528794415.380934,3012,0.790842592716217
1528794430.223928,3028,1.0417158603668213
1528794432.976801,3031,0.9162681698799133
1528794440.304197,3039,0.9617903232574463
1528794443.076722,3042,0.9407973885536194
1528794465.17788,3066,1.046235203742981
1528794468.901601,3070,0.8234918117523193
1528794496.508652,3100,0.8608798980712891
1528794518.902179,3123,1.100736141204834
1528794532.629434,3138,0.9997631311416626
1528794549.135978,3156,0.9918299317359924
1528794554.741874,3162,0.8370993733406067
1528794569.50756,3178,1.0057244300842285
1528794586.071815,3196,0.9406429529190063
1528794586.996149,3197,0.7893815636634827
1528794619.830408,3231,0.7611105442047119
1528794628.954315,3241,0.8444581627845764
1528794631.762701,3244,0.7849352359771729
1528794632.675409,3245,0.8200695514678955
1528794634.517022,3247,0.8822106122970581
1528794635.457748,3248,0.7766488790512085
1528794658.338279,3273,0.8879619836807251
1528794689.841247,3306,0.8972731828689575
1528794711.058639,3329,0.7967692613601685
1528794726.935518,3346,0.8161606788635254
1528794755.36588,3377,0.8719448447227478
1528794781.900151,3404,0.6873637437820435
1528794786.512563,3409,0.7031370997428894
1528794806.725757,3431,0.9031022787094116
1528794824.100696,3450,0.8241386413574219
1528794825.948506,3452,0.9339348077774048
1528794832.391491,3459,0.8955079317092896
1528794837.949853,3465,1.0098906755447388
1528794852.68347,3481,1.0106427669525146
1528794868.279676,3498,0.8834106922149658
1528794884.182232,3510,0.883724570274353
1528794886.922257,3513,0.6968944668769836
1528794909.793558,3538,0.708992600440979
1528794933.6208,3564,0.7949084043502808
1528794949.12925,3581,0.8552131652832031
1528794968.976559,3601,0.7161237001419067
1528794985.359134,3619,0.7575440406799316
1528794987.188534,3621,0.7433155179023743
1528794989.045971,3623,0.8099265098571777
1528794994.574817,3629,0.9039713144302368
1528795020.934205,3657,0.863386869430542
1528795033.929772,3671,0.952968418598175
1528795086.162737,3727,0.9948961138725281
1528795089.793915,3731,0.7698788642883301
1528795097.157348,3739,0.7325541973114014
1528795099.88304,3742,0.7171453833580017
1528795128.140727,3773,0.7619373798370361
1528795135.457971,3781,0.9546585083007812
1528795147.194328,3794,0.7681081295013428
1528795151.766831,3799,0.7544956803321838
1528795167.605921,3815,0.7649883031845093
1528795172.157417,3820,0.8551657199859619
1528795173.975828,3822,0.8085983991622925
1528795183.08651,3832,0.9515242576599121
1528795186.710083,3836,0.8988531827926636
1528795213.180772,3865,1.670007348060608
1528795217.792972,3870,0.7533130049705505
1528795224.240375,3877,0.8299117684364319
1528795273.082699,3929,0.8407047986984253
1528795279.47661,3936,0.8607880473136902
1528795283.089436,3940,1.034928321838379
1528795293.077088,3951,0.8117481470108032
1528795298.541824,3957,0.694817304611206
1528795304.082862,3963,1.0345300436019897
1528795324.125487,3985,0.976990818977356
1528795340.196074,4001,0.601468563079834
1528795348.373163,4010,0.8731739521026611
1528795349.290864,4011,0.8069770336151123
1528795360.221495,4023,0.7506408095359802
1528795370.327075,4034,0.85013747215271
1528795373.111885,4037,0.8857452869415283
1528795425.28981,4094,0.7261967062950134
1528795429.86741,4099,0.7570368051528931
1528795430.773209,4100,0.8685194253921509
1528795441.179463,4110,0.6241725087165833
1528795507.649807,4183,0.7426899671554565
1528795517.770841,4194,0.853846549987793
1528795518.687818,4195,0.7642580270767212
1528795520.55822,4197,0.7882096767425537
1528795526.448743,4202,0.8321518898010254
1528795527.353019,4203,0.8544120192527771
1528795553.829678,4228,0.836590051651001
1528795558.381932,4233,0.8609247207641602
1528795561.131819,4236,1.0264424085617065
1528795568.377751,4244,0.8573774695396423
1528795586.6126,4264,0.7094157934188843
1528795589.355996,4267,0.7948997020721436
1528795590.276753,4268,1.1604424715042114
1528795603.962005,4283,0.8390461802482605
1528795618.586996,4299,1.106550693511963
1528795625.314983,4305,0.9146536588668823
1528795628.977324,4309,0.9143041372299194
1528795637.164072,4318,1.0400868654251099
1528795639.010435,4320,1.0638437271118164
1528795650.843111,4333,0.9230436086654663
1528795660.901524,4344,0.9652342200279236
1528795684.653084,4370,0.8773726224899292
1528795692.874588,4379,0.8362162113189697
1528795706.57106,4394,0.83133465051651
1528795714.253009,4401,0.7787636518478394
1528795719.725402,4407,1.1656605005264282
1528795723.380442,4411,0.7739405632019043
1528795741.50974,4431,0.7995445728302002
1528795744.222369,4434,0.6599079966545105
1528795782.35903,4476,0.8803462386131287
1528795797.804188,4493,0.6172593235969543
1528795814.619582,4510,0.6790134310722351
1528795815.523396,4511,0.8077079653739929
1528795833.680919,4531,0.7620635628700256
1528795836.418106,4534,1.0348480939865112
1528795844.616578,4543,0.7580639123916626
1528795854.600852,4554,0.8020572662353516
1528795877.807661,4579,0.7357758283615112
1528795880.59877,4582,0.7508329153060913
1528795893.577991,4596,0.9689405560493469
1528795895.397108,4598,1.1144996881484985
1528795897.19846,4600,1.1959929466247559
1528795924.856189,4629,0.6626578569412231
1528795950.294912,4657,0.8400737047195435
1528795957.565469,4665,0.7556537389755249
1528795961.174149,4669,0.959258496761322
1528795968.506282,4677,0.8048665523529053
1528795978.461705,4688,0.8157769441604614
1528796003.373669,4714,0.7497776746749878
1528796007.92353,4719,0.8280761241912842
1528796022.450075,4735,1.1981921195983887
1528796037.047746,4751,0.8846191167831421
1528796044.286217,4759,0.8269693851470947
1528796052.478688,4768,0.7853455543518066
1528796060.848509,4777,0.7878483533859253
1528796070.860862,4788,1.0197898149490356
1528796071.780928,4789,0.7272661328315735
1528796077.196946,4795,0.7457343339920044
1528796083.944924,4801,0.7270123362541199
1528796085.787627,4803,0.9650976657867432
1528796088.495306,4806,0.728036105632782
1528796120.326437,4841,0.7917921543121338
1528796131.224276,4853,0.8066633343696594
1528796148.760256,4872,0.9220414161682129
1528796169.790009,4895,0.8753036260604858
1528796192.942513,4915,0.8941701650619507
1528796214.555277,4939,0.8200936317443848
1528796229.087394,4955,0.7003841400146484
1528796236.378383,4963,0.7125248312950134
1528796244.567605,4972,0.892937183380127
1528796247.311025,4975,0.8157247304916382
1528796249.172468,4977,0.8356870412826538
1528796296.887128,5028,0.8608031272888184
1528796299.594303,5031,1.0718512535095215
1528796317.775534,5051,0.8555436134338379
1528796319.586621,5053,0.7816271781921387
1528796320.480455,5054,0.8341387510299683
1528796326.838065,5061,0.986957311630249
1528796343.089395,5079,0.7343996167182922
1528796369.639488,5107,0.9262809157371521
1528796387.846377,5127,1.1655642986297607
1528796389.664108,5129,1.0338221788406372
1528796395.129607,5135,0.7436739206314087
1528796418.691123,5161,0.927490770816803
1528796423.202191,5166,1.5063135623931885
1528796438.637359,5183,0.8565255999565125
1528796456.15749,5201,1.017750859260559
1528796463.435924,5209,1.048274040222168
1528796491.817078,5240,0.9889783263206482
1528796518.947617,5267,0.8786984086036682
1528796539.686591,5290,0.8902708292007446
1528796567.404792,5319,0.8713219165802002
1528796577.410889,5330,1.2658796310424805
1528796591.958988,5346,0.8705928325653076
1528796604.683374,5360,0.7328881025314331
1528796605.580666,5361,1.0673503875732422
1528796623.665195,5381,0.9619039297103882
1528796661.071483,5421,1.1588408946990967
1528796681.044286,5443,0.9474520087242126
1528796685.587444,5448,0.754257321357727
1528796719.145267,5485,0.8334960341453552
1528796725.49184,5492,0.7609986662864685
1528796729.112525,5496,0.9340276122093201
1528796735.809886,5502,0.6558699607849121
1528796741.216805,5508,0.893305242061615
1528796748.509659,5516,0.9927375912666321
1528796750.300801,5518,0.938393235206604
1528796779.307734,5550,1.0213085412979126
1528796801.056417,5574,0.6323314905166626
1528796811.875636,5586,0.8474514484405518
1528796813.704117,5588,0.786133885383606
1528796819.202327,5594,0.8974422812461853
1528796831.313244,5606,0.8977648019790649
1528796857.715753,5631,0.815574049949646
1528796883.032098,5659,1.078168272972107
1528796884.833744,5661,1.4803571701049805
1528796888.458315,5665,0.8252622485160828
1528796902.156249,5680,0.8969550132751465
1528796940.677416,5721,0.7238730192184448
1528796943.391164,5724,0.8636749982833862
1528796960.296712,5742,0.8840839862823486
1528796976.837386,5760,1.0843043327331543
1528796992.661916,5777,0.9711781740188599
1528796995.377214,5780,0.883290708065033
1528796999.888168,5785,0.9799568057060242
1528797004.431484,5790,0.9137421250343323
1528797022.0671,5808,0.9228726625442505
1528797022.987614,5809,0.9387397766113281
1528797038.406428,5826,0.8796184659004211
1528797041.112162,5829,0.7574053406715393
1528797075.784457,5863,0.7862772345542908
1528797077.586883,5865,0.8675134181976318
1528797083.912433,5872,0.7254548072814941
1528797108.400204,5899,1.0486878156661987
1528797117.819786,5908,0.8713310360908508
1528797136.785396,5929,0.772866427898407
1528797158.415637,5953,0.8923916816711426
1528797162.928934,5958,0.9029778838157654
1528797168.335886,5964,0.8307086229324341
1528797192.703139,5991,0.9969817996025085
1528797212.053556,6011,0.7797995209693909
1528797216.577484,6016,1.245985984802246
1528797230.126168,6031,0.6222983598709106
1528797234.673069,6036,0.8497161865234375
1528797257.309024,6061,1.1543917655944824
1528797273.676009,6079,0.8367139101028442
1528797277.317776,6083,0.7968698740005493
1528797281.874293,6088,0.8131454586982727
1528797297.638242,6104,1.0637199878692627
1528797299.466812,6106,0.8576928377151489
1528797314.009511,6122,1.0995464324951172
1528797315.821138,6124,1.0427838563919067
1528797321.271243,6130,0.8309448957443237
1528797323.071192,6132,0.6767407059669495
1528797324.893783,6134,0.8001807332038879
1528797335.823972,6146,1.385030746459961
1528797339.439336,6150,0.9813395738601685
1528797360.49984,6173,0.908768892288208
1528797368.670905,6182,0.9462642669677734
1528797371.400244,6185,1.1662930250167847
1528797387.211201,6201,0.8150365352630615
1528797397.496099,6212,0.9357140064239502
1528797399.319095,6214,1.0033048391342163
1528797404.752814,6220,0.9483749866485596
1528797416.508406,6233,0.8511655330657959
1528797432.90404,6251,0.8929095268249512
1528797468.216412,6290,0.943096935749054
1528797493.987393,6313,0.7154510617256165
1528797497.621995,6317,0.6031390428543091
1528797498.526543,6318,1.2231329679489136
1528797504.838136,6325,0.6350854635238647
1528797520.243899,6342,0.7099586725234985
1528797530.20422,6353,0.8575987219810486
1528797540.13303,6364,0.8516919016838074
1528797546.46662,6371,0.8589533567428589
1528797551.91207,6377,0.8009668588638306
1528797574.928488,6401,0.9738101363182068
1528797625.46746,6456,0.6575947999954224
1528797629.083352,6460,0.8735123872756958
1528797640.830056,6473,0.6803427934646606
1528797654.406938,6488,1.0350956916809082
1528797661.662084,6496,0.8497185707092285
1528797662.561848,6497,0.9131286144256592
1528797667.447721,6501,0.8667756915092468
1528797676.513846,6511,0.8443228602409363
1528797685.575091,6521,0.9502464532852173
1528797686.479988,6522,0.8081612586975098
1528797687.386655,6523,0.9912499785423279
1528797694.667784,6531,0.9971620440483093
1528797712.806754,6551,0.8464528322219849
1528797734.519241,6575,0.8765304088592529
1528797740.852118,6582,1.1591535806655884
1528797743.564344,6585,0.838529646396637
1528797762.007125,6604,0.6907895803451538
1528797773.744349,6617,0.9763360023498535
1528797778.314166,6622,0.939170241355896
1528797810.946917,6658,0.9107351899147034
1528797819.0771,6667,0.6000537872314453
1528797820.886872,6669,0.6867072582244873
1528797824.495515,6673,0.897125244140625
1528797829.918314,6679,0.9308308959007263
1528797832.625698,6682,0.9266575574874878
1528797838.956426,6689,1.0877857208251953
1528797846.228132,6697,0.8617614507675171
1528797848.944171,6700,1.1151118278503418
1528797861.094055,6712,1.053824782371521
1528797885.507917,6739,0.927699089050293
1528797889.140671,6743,0.9388077855110168
1528797899.091002,6754,0.9268467426300049
1528797909.045198,6765,1.0905953645706177
1528797919.925643,6777,0.5921441316604614
1528797971.972147,6833,0.9605680704116821
1528797984.786563,6847,0.906448245048523
1528797992.019999,6855,1.1004263162612915
1528798004.698748,6869,0.8564343452453613
1528798005.606776,6870,0.9312939643859863
1528798029.183047,6896,0.7439355850219727
1528798043.1975,6910,0.871484637260437
1528798065.882149,6935,0.7174189686775208
1528798092.468387,6964,0.784665584564209
1528798095.189527,6967,0.8175905346870422
1528798118.758829,6993,0.8508409261703491
1528798140.208071,7011,0.9057424664497375
1528798144.616619,7015,0.8371410369873047
1528798167.10138,7040,0.787114679813385
1528798173.408072,7047,1.063331127166748
1528798190.541445,7066,0.8135298490524292
1528798214.096709,7092,0.866503119468689
1528798228.931302,7107,0.7606958150863647
1528798236.152314,7115,0.9027153253555298
1528798237.056763,7116,0.9341437816619873
1528798256.911,7138,1.0374866724014282
1528798261.014209,7142,0.998126208782196
1528798274.028903,7156,0.7538080215454102
1528798284.888844,7168,1.0855568647384644
1528798292.146635,7176,0.8183724880218506
1528798304.799645,7190,0.9505458474159241
1528798310.28148,7196,1.0858829021453857
1528798319.643731,7205,0.9345468282699585
1528798327.804559,7214,0.821884274482727
1528798329.610172,7216,0.8709635734558105
1528798330.533127,7217,0.9536001682281494
1528798347.680096,7236,1.0991005897521973
1528798350.413361,7239,1.0872429609298706
1528798358.536709,7248,1.2139853239059448
1528798392.21006,7285,0.9183206558227539
1528798407.989033,7301,0.7590367794036865
1528798417.951994,7312,1.1207261085510254
1528798434.218413,7330,0.8457589149475098
1528798443.261213,7340,0.7475936412811279
1528798444.160187,7341,1.2861253023147583
1528798455.911511,7354,0.9058576822280884
1528798460.461417,7359,1.0890997648239136
1528798461.359215,7360,0.8031957745552063
1528798482.143474,7383,0.9253500699996948
1528798485.764127,7387,0.9182385206222534
1528798500.612726,7402,0.7819768190383911
1528798527.689853,7432,0.7896251082420349
1528798535.838168,7441,1.0901564359664917
1528798538.553819,7444,0.7314473986625671
1528798544.873179,7451,0.8715674877166748
1528798553.873893,7461,1.0742911100387573
1528798554.772576,7462,1.0505914688110352
1528798556.585265,7464,1.2924646139144897
1528798561.142637,7469,0.8363146781921387
1528798570.182923,7479,0.5634952783584595
1528798593.103881,7503,1.0921566486358643
1528798601.243275,7512,1.016948938369751
1528798618.424538,7531,1.3314658403396606
1528798633.855645,7548,0.6987000703811646
1528798678.071068,7597,1.3152086734771729
1528798691.101372,7610,0.9431049227714539
1528798693.803687,7613,1.3597309589385986
1528798721.916499,7644,0.6431853771209717
1528798722.963261,7645,1.2927637100219727
1528798738.32578,7662,1.0116169452667236
1528798747.352671,7672,0.8511877655982971
1528798751.870088,7677,0.8923623561859131
1528798761.797268,7688,0.934654951095581
1528798767.236939,7694,0.6679494976997375
1528798774.794304,7701,0.6886183023452759
1528798795.103829,7719,1.1676270961761475
1528798799.608642,7724,0.9123494625091553
1528798804.089183,7729,0.8355521559715271
1528798820.271193,7747,1.0921630859375
1528798830.18205,7758,1.0054775476455688
1528798832.875614,7761,0.8823516368865967
1528798850.917647,7781,0.9442254304885864
1528798858.124502,7789,1.5366182327270508
1528798867.140235,7799,0.9473077654838562
1528798879.264657,7811,0.9485405683517456
1528798900.062079,7834,0.8810162544250488
1528798904.63026,7839,0.8222209215164185
1528798960.125382,7900,1.0837866067886353
1528798962.289538,7901,0.7829716801643372
1528798965.90085,7905,0.7298766374588013
1528798991.186503,7933,1.052295446395874
1528799030.054055,7976,0.9151961207389832
1528799037.261948,7984,0.790919303894043
1528799044.504006,7992,1.2894726991653442
1528799045.401067,7993,0.9221295118331909
1528799077.333013,8027,0.7404187917709351
1528799087.280862,8038,1.1485875844955444
1528799098.140592,8050,0.9950249195098877
1528799100.839195,8053,0.9224708080291748
1528799113.499872,8067,0.8442127108573914
1528799169.001757,8127,1.2237894535064697
1528799191.161812,8151,0.9799174070358276
1528799197.485714,8158,0.8050689697265625
1528799218.2526,8181,0.887606680393219
1528799221.857346,8185,0.9960609078407288
1528799234.58575,8199,0.95875084400177
1528799251.186522,8216,0.8212894201278687
1528799256.584979,8222,1.204836368560791
1528799268.40727,8235,0.5971702337265015
1528799294.635859,8264,0.8297252058982849
1528799309.068365,8280,0.893750786781311
1528799319.001243,8291,0.9713915586471558
1528799327.109358,8300,0.889586865901947
1528799335.684294,8308,0.8880706429481506
1528799353.772725,8328,1.0524415969848633
1528799355.580667,8330,1.3910627365112305
1528799358.315136,8333,0.8859105706214905
1528799360.112809,8335,0.9652581214904785
1528799365.524861,8341,0.8235479593276978
1528799376.377856,8353,0.8539071083068848
1528799383.585376,8361,0.9796670079231262
1528799386.293423,8364,0.9136461615562439
1528799390.827539,8369,1.0805057287216187
1528799397.150591,8376,1.020119309425354
1528799398.952173,8378,0.9419135451316833
1528799449.906619,8429,1.0171600580215454
1528799459.767579,8440,0.8479483127593994
1528799466.976215,8448,0.7983503341674805
1528799485.006455,8468,0.9716278910636902
1528799485.898467,8469,0.8392494916915894
1528799487.695271,8471,0.9791847467422485
1528799500.329503,8485,0.8435105681419373
1528799503.910806,8489,1.0043926239013672
1528799511.994334,8498,1.076514482498169
1528799512.894166,8499,1.2421787977218628
1528799518.693742,8504,1.1428431272506714
1528799522.29883,8508,0.998805046081543
1528799523.205075,8509,1.0534241199493408
1528799536.725895,8524,0.9718657732009888
1528799565.521494,8555,0.8654634356498718
1528799576.363988,8567,0.7467032670974731
1528799582.677311,8574,0.8898825645446777
1528799587.177204,8579,1.1760493516921997
1528799599.807248,8593,1.0319147109985352
1528799609.210255,8602,1.2059075832366943
1528799622.745065,8617,1.1621365547180176
1528799632.688087,8628,1.3619468212127686
1528799639.211524,8635,0.684539258480072
1528799640.112504,8636,1.0769507884979248
1528799648.24668,8645,0.9841580390930176
1528799682.530331,8683,0.9882810115814209
1528799689.772863,8691,0.8717951774597168
1528799690.681131,8692,0.8705900311470032
1528799694.30848,8696,1.1390340328216553
1528799724.52007,8728,0.8379679322242737
1528799767.032252,8775,0.8030446767807007
1528799770.643415,8779,1.2056527137756348
1528799786.887377,8797,0.9290152788162231
1528799792.689737,8802,0.8515161275863647
1528799806.232101,8817,1.0276274681091309
1528799808.944397,8820,0.9604365229606628
1528799811.639381,8823,0.9267622828483582
1528799830.555105,8844,1.2811955213546753
1528799840.501336,8855,0.8631781339645386
1528799853.13146,8869,0.9035695791244507
1528799862.16877,8879,0.9489780068397522
1528799868.471905,8886,1.1622285842895508
1528799885.106364,8903,0.8995041251182556
1528799886.91224,8905,1.0280905961990356
1528799889.611855,8908,0.7179191708564758
1528799908.60626,8929,0.9343281984329224
1528799910.416834,8931,0.8548276424407959
1528799914.92707,8936,1.1412464380264282
1528799924.844737,8947,0.8486868739128113
1528799932.071012,8955,1.0827234983444214
1528799935.66328,8959,1.1975758075714111
1528799950.97314,8976,0.94831383228302
1528799967.175393,8994,1.2150179147720337
1528799972.57479,9000,0.7116079330444336
1528799978.41205,9005,0.7527587413787842
1528799982.939809,9010,1.0612000226974487
1528799985.646005,9013,1.027565360069275
1528799999.215495,9028,0.9400768280029297
1528800000.124559,9029,0.9326597452163696
1528800024.563532,9056,0.9315589666366577
1528800031.786679,9064,1.1984230279922485
1528800040.810147,9074,1.0853590965270996
1528800051.08583,9085,1.0132211446762085
1528800071.510297,9106,0.9383299350738525
1528800091.582032,9124,1.0573852062225342
1528800120.435998,9156,0.8953632116317749
1528800121.354109,9157,1.0469895601272583
1528800126.764802,9163,0.9861360788345337
1528800174.904484,9215,0.7885417938232422
1528800176.706072,9217,0.7589384317398071
1528800185.721845,9227,1.1710916757583618
1528800192.021479,9234,0.867978572845459
1528800217.208951,9261,1.0843760967254639
1528800236.287024,9282,1.2035130262374878
1528800245.360539,9292,0.9389086961746216
1528800261.13558,9308,1.0329833030700684
1528800262.942357,9310,0.9423646926879883
1528800269.292142,9317,0.9332247972488403
1528800298.604781,9349,1.1358983516693115
1528800303.121249,9354,1.0429624319076538
1528800313.062959,9365,1.0001286268234253
1528800313.967441,9366,1.1650872230529785
1528800317.609637,9370,0.9914312362670898
1528800357.732408,9413,0.9810100197792053
1528800360.436447,9416,0.9125808477401733
1528800378.508336,9436,0.7999829053878784
1528800383.943273,9442,1.210721492767334
1528800384.841323,9443,0.846314549446106
1528800408.321377,9469,1.2179830074310303
1528800414.645713,9476,1.2764008045196533
1528800420.965078,9483,0.949510395526886
1528800471.912017,9538,1.1240465641021729
1528800472.822546,9539,0.8643251657485962
1528800480.955669,9548,0.9661107063293457
1528800487.289805,9555,1.2708523273468018
1528800490.017014,9558,1.1647413969039917
1528800496.330892,9565,1.3374137878417969
1528800499.037274,9568,0.9179061651229858
1528800518.91302,9590,0.9204358458518982
1528800530.134031,9601,1.0095117092132568
1528800540.076949,9612,1.2915871143341064
1528800549.101194,9622,1.0384788513183594
1528800550.897763,9624,0.9724489450454712
1528800551.800521,9625,0.9321790337562561
1528800554.500978,9628,1.2104823589324951
1528800576.201908,9652,0.8910300731658936
1528800580.723484,9657,0.9555570483207703
1528800581.626422,9658,1.0744786262512207
1528800585.242211,9662,1.0385196208953857
1528800602.43451,9681,1.2405699491500854
1528800611.474046,9691,1.1878759860992432
1528800618.694611,9699,0.8042461276054382
1528800630.777004,9711,0.8088140487670898
1528800666.870116,9751,1.0206069946289062
1528800675.017841,9760,0.7307563424110413
1528800675.915549,9761,1.3363709449768066
1528800681.346337,9767,1.3684849739074707
1528800683.148102,9769,0.9407192468643188
1528800691.284275,9778,1.0365705490112305
1528800724.16249,9813,1.2227922677993774
1528800753.013869,9841,0.8759583234786987
1528800755.709966,9844,0.7979703545570374
1528800766.555925,9856,0.8752694129943848
1528800791.869504,9884,1.276025652885437
1528800814.749769,9908,1.0219385623931885
1528800823.811571,9918,1.0077415704727173
1528800874.074806,9973,1.1003237962722778
1528800885.796836,9986,1.0921686887741089
1528800895.691145,9997,1.2201887369155884
1528800913.212162,10015,1.1202740669250488
1528800917.712642,10020,1.2401784658432007
1528800945.699293,10051,1.0181862115859985
1528800950.233883,10056,0.9770454168319702
1528800951.13446,10057,0.9158788919448853
1528800952.93484,10059,0.8311274647712708
1528800963.776248,10071,0.959048330783844
1528800965.594473,10073,1.2045001983642578
1528800976.404218,10085,0.913792610168457
1528800985.433616,10095,1.2241520881652832
1528800998.423138,10108,1.1312016248703003
1528801002.929983,10113,0.7898704409599304
1528801003.838272,10114,1.0230294466018677
1528801017.461402,10129,0.9447086453437805
1528801022.875146,10135,0.8769103288650513
1528801031.882032,10145,0.8299254179000854
1528801053.527097,10169,0.9628773927688599
1528801068.874589,10186,0.7274428606033325
1528801090.032908,10208,1.094741940498352
1528801117.978612,10239,1.0122312307357788
1528801124.281288,10246,1.2011675834655762
1528801126.967902,10249,0.8602590560913086
1528801134.174095,10257,1.4119726419448853
1528801148.631687,10273,0.8668257594108582
1528801152.243378,10277,0.9185755848884583
1528801156.765233,10282,1.1798889636993408
1528801158.568205,10284,0.9909994602203369
1528801160.384258,10286,0.952538013458252
1528801163.088729,10289,0.9824658036231995
1528801195.874268,10324,1.0584793090820312
1528801202.19423,10331,1.3385095596313477
1528801216.654982,10347,0.9925861954689026
1528801234.707877,10367,0.885500431060791
1528801259.956306,10395,0.9524670839309692
1528801261.744905,10397,0.8939303159713745
1528801262.642341,10398,1.1129107475280762
1528801264.445732,10400,1.1899062395095825
1528801271.090091,10406,0.98919677734375
1528801274.707172,10410,0.9728062152862549
1528801279.222394,10415,1.0967333316802979
1528801284.633237,10421,0.899186909198761
1528801289.123967,10426,1.2021241188049316
1528801296.318379,10434,1.0714213848114014
1528801315.342755,10455,0.7958939075469971
1528801328.212388,10469,0.7366154193878174
1528801338.148783,10480,1.1024391651153564
1528801347.160627,10490,1.1363416910171509
1528801350.764642,10494,1.0570951700210571
1528801351.663526,10495,0.8530315160751343
1528801382.858366,10523,1.0673614740371704
1528801390.919217,10532,0.9079948663711548
1528801398.112185,10540,1.0746018886566162
1528801411.674511,10555,1.195955753326416
1528801412.575674,10556,1.0203907489776611
1528801423.382621,10568,0.7888808846473694
1528801451.371137,10599,1.2117682695388794
1528801460.74161,10608,0.6584318280220032
1528801472.455049,10621,1.1240816116333008
1528801475.155416,10624,1.1130504608154297
1528801476.051057,10625,0.8998115658760071
1528801480.539716,10630,0.9826861619949341
1528801488.625446,10639,1.0120042562484741
1528801496.269637,10647,0.8994100093841553
1528801502.874214,10654,0.8558709621429443
1528801503.778374,10655,1.2657850980758667
1528801519.138844,10672,0.8915892839431763
1528801547.420489,10702,0.9743167161941528
1528801556.401289,10712,1.0355206727981567
1528801589.768591,10749,1.3405654430389404
1528801597.909339,10758,0.7171076536178589
1528801598.804195,10759,1.1703505516052246
1528801604.206516,10765,1.1437873840332031
1528801618.614462,10781,1.1192364692687988
1528801624.910585,10788,0.8035385608673096
1528801651.486684,10816,1.0902798175811768
1528801652.396105,10817,0.9470312595367432
1528801660.534065,10826,0.9541292190551758
1528801665.04165,10831,1.1885910034179688
1528801674.978726,10842,1.0291574001312256
1528801683.114581,10851,1.1702096462249756
1528801695.784624,10865,0.8970849514007568
1528801705.712986,10876,1.054286241531372
1528801732.238714,10903,1.0530178546905518
1528801734.948245,10906,1.0805611610412598
1528801743.073725,10915,0.9213645458221436
1528801765.657958,10940,1.0848348140716553
1528801769.294966,10944,1.2376618385314941
1528801777.396264,10953,0.7967071533203125
1528801790.051261,10967,0.8844303488731384
1528801795.477105,10973,0.8950257301330566
1528801797.290072,10975,0.8355951309204102
1528801829.257743,11009,0.9783370494842529
1528801834.682448,11015,1.0683701038360596
1528801840.086386,11021,0.952488124370575
1528801841.889551,11023,1.0284874439239502
1528801842.788961,11024,0.9274227023124695
1528801851.811434,11034,1.382168173789978
1528801856.306158,11039,1.1191294193267822
1528801868.916171,11053,1.1360605955123901
1528801877.035149,11062,1.0553176403045654
1528801891.477527,11078,1.040946364402771
1528801915.275004,11103,0.8141277432441711
1528801932.466373,11122,0.9633005857467651
1528801940.572171,11131,0.8092767596244812
1528801956.770808,11149,0.9926348328590393
1528801973.009081,11167,1.153942584991455
1528801981.12094,11176,1.096563696861267
1528802001.888344,11199,0.9483122825622559
1528802004.956778,11201,1.0972834825515747
1528802005.851584,11202,0.8279416561126709
1528802055.536049,11253,1.1637976169586182
1528802062.761932,11261,1.0018049478530884
1528802065.456928,11264,1.0311927795410156
1528802073.554104,11273,1.1438177824020386
1528802088.864301,11290,1.3406486511230469
1528802108.986586,11311,1.243227243423462
1528802122.546704,11326,1.1758525371551514
1528802136.966379,11342,0.9548224210739136
1528802155.711092,11362,0.962858259677887
1528802162.020809,11369,1.1944595575332642
1528802168.33628,11376,0.9859558343887329
1528802172.8568,11381,0.7845275402069092
1528802202.074802,11412,0.8737437129020691
1528802209.323799,11420,1.1087054014205933
1528802211.132708,11422,0.9931668043136597
1528802241.827378,11456,1.0959486961364746
1528802244.539622,11459,0.9694154262542725
1528802257.168162,11473,1.220651388168335
1528802258.97271,11475,0.9409056305885315
1528802259.868987,11476,1.2197281122207642
1528802269.761702,11487,1.0044459104537964
1528802275.184,11493,1.0545052289962769
1528802301.843692,11521,0.9752093553543091
1528802304.54578,11524,0.7830570340156555
1528802305.450569,11525,1.237423062324524
1528802310.852937,11531,0.8001566529273987
1528802312.649045,11533,1.0794026851654053
1528802327.957447,11550,1.1351966857910156
1528802335.166578,11558,1.1624654531478882
1528802343.296307,11567,0.8932653665542603
1528802356.834308,11582,1.0569700002670288
1528802371.252763,11598,1.1085011959075928
1528802407.635769,11637,0.9433879256248474
1528802418.473312,11649,1.370558738708496
1528802420.275835,11651,1.5640082359313965
1528802429.311751,11661,1.063118577003479
1528802439.695119,11672,1.0222687721252441
1528802446.009534,11679,1.4273511171340942
1528802452.32958,11686,0.8947156667709351
1528802454.125208,11688,1.0403647422790527
1528802470.704501,11705,0.8122520446777344
1528802487.806252,11724,0.9394474625587463
1528802520.238965,11760,0.7591649293899536
1528802529.252774,11770,1.0418740510940552
1528802544.582784,11787,0.9858423471450806
1528802549.976298,11793,1.2249724864959717
1528802559.315567,11802,0.9783609509468079
1528802587.300998,11832,0.9249475002288818
1528802608.005533,11855,1.11214280128479
1528802608.89978,11856,1.4552665948867798
1528802625.122794,11874,1.0097283124923706
1528802651.663694,11902,1.085676908493042
1528802656.189908,11907,0.8503557443618774
1528802671.677711,11920,1.227414846420288
1528802672.580633,11921,1.1124598979949951
1528802684.261574,11934,0.9176446199417114
1528802691.611519,11942,0.7764723896980286
1528802696.109464,11947,0.9632672667503357
1528802697.903465,11949,0.9056165814399719
1528802698.799013,11950,1.1883385181427002
1528802716.817512,11970,1.0657609701156616
1528802721.31825,11975,1.015390396118164
1528802732.126916,11987,0.9836735129356384
1528802733.939412,11989,1.2412502765655518
1528802742.951897,11999,0.8699970245361328
1528802748.749461,12004,0.9287621974945068
1528802755.079339,12011,0.7099324464797974
1528802768.57445,12026,1.1457757949829102
1528802772.163722,12030,0.9752388000488281
1528802782.987425,12042,1.2103183269500732
1528802801.755144,12062,1.3112767934799194
1528802815.272533,12077,1.181825041770935
1528802823.3919,12086,1.0438708066940308
1528802827.876034,12091,0.9879199266433716
1528802867.880612,12134,0.9332624077796936
1528802872.394941,12139,1.172876238822937
1528802880.496984,12148,1.1160709857940674
1528802886.017572,12154,1.2529704570770264
1528802895.935148,12165,1.1503543853759766
1528802899.536726,12169,1.3605681657791138
1528802913.997848,12185,1.0816539525985718
1528802925.698205,12198,1.412007451057434
1528802944.985649,12218,1.0414962768554688
1528802953.084522,12227,0.8802050352096558
1528802960.297674,12235,1.2144070863723755
1528802978.318826,12255,1.1323994398117065
1528802992.733523,12271,0.998659610748291
1528803010.881424,12291,1.0067591667175293
1528803013.598124,12294,1.2127656936645508
1528803029.342519,12310,1.3335970640182495
1528803041.963825,12324,1.101366639137268
1528803043.771748,12326,1.2805060148239136
1528803053.705464,12337,1.2800776958465576
1528803107.956551,12397,1.6580238342285156
1528803117.263989,12406,1.0095505714416504
1528803118.162415,12407,0.9313488006591797
1528803145.210584,12437,0.9532659649848938
1528803162.344135,12456,1.1511178016662598
1528803165.054619,12459,1.1219673156738281
1528803185.033053,12481,1.0656925439834595
1528803219.646425,12518,0.9374207258224487
1528803225.9568,12525,1.103770136833191
1528803244.898412,12546,1.2439061403274536
1528803250.298297,12552,1.0517395734786987
1528803252.098879,12554,0.8395241498947144
1528803271.016044,12575,0.8256855010986328
1528803290.889467,12597,1.2264467477798462
1528803322.052465,12626,0.9542567729949951
1528803323.859229,12628,1.0284709930419922
1528803350.773608,12658,1.7358462810516357
1528803363.403629,12672,1.3712681531906128
1528803375.14141,12685,1.0241968631744385
1528803377.837478,12688,1.1923487186431885
1528803388.637559,12700,0.9310872554779053
1528803406.038146,12718,1.0866013765335083
1528803443.210727,12759,0.9470794200897217
1528803458.369286,12775,1.1324747800827026
1528803470.971877,12789,1.314272165298462


==> Mp_run_.-tag-D_loss.csv <==
Wall time,Step,Value
1528903516.989634,19,1.2704641819000244
1528903523.62326,25,1.4052083492279053
1528903542.764524,43,1.0870949029922485
1528903545.939462,46,0.37266263365745544
1528903557.17584,57,1.124242901802063
1528903572.700403,72,0.46864768862724304
1528903575.700045,75,0.4848986864089966
1528903595.780895,95,0.4560762047767639
1528903658.209372,156,0.6212847232818604
1528903661.062815,159,1.1320329904556274
1528903670.103089,168,0.7061113715171814
1528903685.361895,184,0.5892819166183472
1528903687.399854,186,0.5372123718261719
1528903731.27754,230,0.6151012778282166
1528903735.939599,235,0.4455971121788025
1528903756.505257,256,0.5865603685379028
1528903761.153281,261,0.4523070156574249
1528903767.732986,268,0.448133647441864
1528903773.359804,274,0.6419460773468018
1528903806.761955,309,0.6891006231307983
1528903808.579924,311,0.5109316110610962
1528903816.135793,319,0.4197421073913574
1528903835.64852,340,0.62981116771698
1528903842.989072,348,0.5188486576080322
1528903861.423146,368,0.45987066626548767
1528903912.00808,422,0.5417202711105347
1528903912.906794,423,0.45351216197013855
1528903931.255127,443,0.7642247676849365
1528903933.961513,446,0.42365893721580505
1528903947.731687,461,0.5146703720092773
1528903950.473789,464,0.5039132833480835
1528903951.37486,465,0.3934798240661621
1528903960.399548,475,0.5774974822998047
1528903977.684452,494,0.4163789749145508
1528903997.686827,515,0.6508941650390625
1528904017.59071,537,0.6271654367446899
1528904041.946276,564,0.4711931049823761
1528904051.018388,574,0.5403240919113159
1528904056.561659,580,0.5836482048034668
1528904063.020935,587,0.45586422085762024
1528904063.918754,588,0.43741753697395325
1528904094.367751,621,0.6040363311767578
1528904096.158996,623,0.6487827301025391
1528904107.155154,635,0.4543417990207672
1528904113.407587,642,0.6471970081329346
1528904114.32418,643,0.5985773801803589
1528904116.113837,645,0.5724667906761169
1528904118.823859,648,0.4743095338344574
1528904120.6116,650,0.5996059775352478
1528904131.324566,662,0.590671181678772
1528904140.254337,672,0.6089633107185364
1528904183.310739,715,0.5651295781135559
1528904190.41275,723,0.5502504110336304
1528904197.534231,731,0.4855557978153229
1528904205.516152,740,0.5784353017807007
1528904217.103806,753,0.5218722820281982
1528904220.658137,757,0.46822381019592285
1528904228.665955,766,0.49597907066345215
1528904232.210151,770,0.6224379539489746
1528904233.982773,772,0.4845157265663147
1528904235.759735,774,0.6196584701538086
1528904241.988764,781,0.5774563550949097
1528904246.465591,786,0.5267305374145508
1528904248.240987,788,0.5853784084320068
1528904252.701263,793,0.5126595497131348
1528904254.483406,795,0.6035027503967285
1528904258.026981,799,0.607863187789917
1528904262.533998,803,0.5645254850387573
1528904267.885546,809,0.5673400163650513
1528904268.770609,810,0.5106384754180908
1528904289.310088,833,0.5092452168464661
1528904292.876414,837,0.6098265647888184
1528904322.274441,870,0.549129843711853
1528904328.500973,877,0.7150591015815735
1528904333.860137,883,0.8237048387527466
1528904356.955006,908,0.5799590945243835
1528904358.729769,910,0.4897381365299225
1528904365.823414,918,0.5739027261734009
1528904378.296532,932,0.5213490128517151
1528904388.205377,943,0.5951083302497864
1528904390.933098,946,0.541965126991272
1528904399.017324,955,0.5690265893936157
1528904406.169718,963,0.5071919560432434
1528904414.206336,972,0.4915861487388611
1528904415.106149,973,0.5022826790809631
1528904420.581368,979,0.5312380790710449
1528904421.491587,980,0.5413346290588379
1528904426.14039,985,0.49991151690483093
1528904444.278805,1003,0.4801846146583557
1528904446.951335,1006,0.8708245754241943
1528904454.955833,1015,0.4924292266368866
1528904493.234324,1058,0.5056985020637512
1528904498.564187,1064,0.5535205602645874
1528904501.218012,1067,0.5051941871643066
1528904502.994175,1069,0.5260983109474182
1528904506.576888,1073,0.4892919957637787
1528904511.934268,1079,0.5830693244934082
1528904516.395598,1084,0.6049192547798157
1528904525.55419,1094,0.5546560287475586
1528904530.902268,1100,0.5714609622955322
1528904536.273631,1105,0.5781764984130859
1528904545.165392,1115,0.5197409391403198
1528904582.613223,1157,0.477841317653656
1528904586.167757,1161,0.4969300925731659
1528904587.054618,1162,0.5132783651351929
1528904587.944918,1163,0.5822256803512573
1528904603.969142,1181,0.6196881532669067
1528904615.512873,1194,0.5195065140724182
1528904628.005189,1207,0.6288204193115234
1528904661.88188,1245,0.4965019226074219
1528904671.660849,1256,0.5277466773986816
1528904674.338696,1259,0.49421435594558716
1528904676.996404,1262,0.46466296911239624
1528904694.808718,1282,0.49745601415634155
1528904700.184311,1288,0.5129712820053101
1528904706.429472,1295,0.5204472541809082
1528904712.679621,1301,0.530358076095581
1528904726.951413,1317,0.5920060873031616
1528904729.6236,1320,0.7172986268997192
1528904739.386016,1331,0.5440505743026733
1528904742.061301,1334,0.5419498682022095
1528904744.730673,1337,0.5120660066604614
1528904745.636719,1338,0.5584694743156433
1528904788.473531,1386,0.5276756882667542
1528904791.141069,1389,0.5279198884963989
1528904793.801313,1392,0.5912970304489136
1528904794.694897,1393,0.6337827444076538
1528904818.579816,1415,0.527424693107605
1528904829.268916,1427,0.4881088137626648
1528904838.143059,1437,0.6324468851089478
1528904841.702134,1441,0.5008641481399536
1528904863.939206,1466,0.4344939887523651
1528904864.828672,1467,0.49230486154556274
1528904874.607773,1478,0.4799598455429077
1528904881.724761,1486,0.47274529933929443
1528904887.365669,1492,0.5761504173278809
1528904916.673706,1524,0.7445518970489502
1528904920.22638,1528,0.4357739984989166
1528904942.678221,1553,0.5347334742546082
1528904957.097165,1569,0.5195938348770142
1528904957.993066,1570,0.4913276135921478
1528904971.462709,1585,0.5522863268852234
1528904975.017613,1589,0.5786758661270142
1528904990.145271,1605,0.5252560377120972
1528904991.044743,1606,0.3957509398460388
1528905010.700145,1628,0.5359370112419128
1528905019.631344,1638,0.47210872173309326
1528905022.307171,1641,0.47721749544143677
1528905026.750248,1646,0.5719232559204102
1528905029.410835,1649,0.4643152952194214
1528905047.191901,1669,0.43746626377105713
1528905059.661931,1683,0.5109955072402954
1528905067.966568,1692,0.4794972538948059
1528905071.534761,1696,0.4891122877597809
1528905073.315213,1698,0.5486260056495667
1528905075.093284,1700,0.5842554569244385
1528905078.664406,1703,0.43835973739624023
1528905084.892597,1710,0.6344870924949646
1528905092.935948,1719,0.533403217792511
1528905105.413123,1733,0.5986735224723816
1528905107.183262,1735,0.6963587999343872
1528905109.851086,1738,0.542515754699707
1528905114.30225,1743,0.5389528274536133
1528905116.972931,1746,0.5438106060028076
1528905117.870207,1747,0.5288529396057129
1528905136.155676,1767,0.588123083114624
1528905144.171541,1776,0.5809903144836426
1528905149.499527,1782,0.4576193392276764
1528905155.762007,1789,0.7431713938713074
1528905156.657536,1790,0.7449132204055786
1528905164.664278,1799,0.515643835067749
1528905171.814578,1806,0.5323386788368225
1528905190.917171,1827,0.5168683528900146
1528905194.476069,1831,0.49670320749282837
1528905203.369249,1841,0.47213923931121826
1528905206.921794,1845,0.48376214504241943
1528905214.954905,1854,0.6033966541290283
1528905226.503215,1867,0.47606706619262695
1528905229.162576,1870,0.5194091796875
1528905234.501356,1876,0.5403516292572021
1528905236.272926,1878,0.5262178182601929
1528905267.59147,1912,0.5275759696960449
1528905272.991545,1918,0.5412652492523193
1528905288.50792,1935,0.5405756831169128
1528905297.397614,1945,0.5427402257919312
1528905300.064549,1948,0.530413031578064
1528905301.841453,1950,0.5273146033287048
1528905317.871626,1968,0.5449092388153076
1528905330.331496,1982,0.5187569856643677
1528905332.112868,1984,0.5539294481277466
1528905349.077893,2002,0.5161888599395752
1528905352.635774,2006,0.45760226249694824
1528905359.744151,2014,0.5647162199020386
1528905374.965434,2031,0.5105215311050415
1528905380.300752,2037,0.5992835760116577
1528905401.656111,2061,0.4762949049472809
1528905413.213796,2074,0.5888022184371948
1528905415.892431,2077,0.4640691578388214
1528905416.786533,2078,0.5538206100463867
1528905420.351627,2082,0.5088145732879639
1528905423.910457,2086,0.5425896644592285
1528905427.474235,2090,0.8034816980361938
1528905433.731062,2097,0.5141909122467041
1528905451.439703,2112,0.5252765417098999
1528905481.630195,2146,0.45968157052993774
1528905485.410913,2150,0.46848833560943604
1528905491.635974,2157,0.5307568311691284
1528905499.647814,2166,0.4916851222515106
1528905519.203121,2188,0.5576769113540649
1528905520.993694,2190,0.6195372343063354
1528905522.814853,2192,0.5704951286315918
1528905527.268215,2197,0.6035261154174805
1528905529.926681,2200,0.5956697463989258
1528905537.96968,2208,0.5849352478981018
1528905541.519175,2212,0.4782153069972992
1528905559.263143,2232,0.501706600189209
1528905563.717026,2237,0.5307513475418091
1528905564.599078,2238,0.546727180480957
1528905566.38549,2240,0.4515005946159363
1528905569.061113,2243,0.4797559380531311
1528905572.611401,2247,0.4857645034790039
1528905573.50648,2248,0.48454010486602783
1528905579.746855,2255,0.4696207046508789
1528905582.406557,2258,0.5082669258117676
1528905586.83719,2263,0.47671061754226685
1528905603.815323,2282,0.48589831590652466
1528905612.800926,2292,0.42607012391090393
1528905618.1647,2298,0.5184769630432129
1528905624.382826,2304,0.4852549135684967
1528905627.946619,2308,0.4359607398509979
1528905638.699545,2320,0.6180451512336731
1528905639.588382,2321,0.6910527348518372
1528905663.738473,2346,0.5337241888046265
1528905672.661276,2355,0.521289587020874
1528905703.814475,2390,0.5706959962844849
1528905704.703522,2391,0.5615227222442627
1528905706.469454,2393,0.6426204442977905
1528905746.559421,2437,0.5279892683029175
1528905753.69955,2445,0.5183100700378418
1528905759.930722,2452,0.4509364664554596
1528905761.704761,2454,0.5044019222259521
1528905763.484716,2456,0.4114270508289337
1528905767.91839,2461,0.5344202518463135
1528905790.183111,2486,0.476243793964386
1528905791.069951,2487,0.5750348567962646
1528905799.97571,2497,0.5112695097923279
1528905801.758661,2499,0.5513074398040771
1528905807.097582,2504,0.5087006092071533
1528905819.575933,2518,0.5023657083511353
1528905824.924409,2524,0.44976359605789185
1528905833.179435,2533,0.5598413944244385
1528905846.703821,2548,0.46667227149009705
1528905850.262777,2552,0.5636875033378601
1528905852.056467,2554,0.4944677948951721
1528905874.3692,2579,0.48193198442459106
1528905894.854812,2601,0.44067811965942383
1528905900.2069,2607,0.4469752907752991
1528905915.533576,2624,0.499367892742157
1528905920.853194,2630,0.5018308758735657
1528905921.742137,2631,0.5069721937179565
1528905934.176307,2645,0.5430044531822205
1528905939.508083,2651,0.48961761593818665
1528905943.956825,2656,0.5092459917068481
1528905964.460474,2679,0.5290553569793701
1528905970.700352,2686,0.5515066981315613
1528905975.15523,2691,0.5320078134536743
1528905987.695918,2704,0.5306932926177979
1528905993.926029,2711,0.5050155520439148
1528906007.242879,2726,0.5134472250938416
1528906017.927498,2738,0.4764578342437744
1528906020.601542,2741,0.48416668176651
1528906033.042155,2755,0.5952906012535095
1528906064.176702,2790,0.45459720492362976
1528906065.063722,2791,0.4555351436138153
1528906065.954648,2792,0.47715693712234497
1528906086.286496,2810,0.5140026211738586
1528906099.627379,2825,0.48075786232948303
1528906142.359645,2873,0.4646550416946411
1528906150.758355,2882,0.39376798272132874
1528906158.768914,2891,0.5342608690261841
1528906164.240119,2897,0.5525386333465576
1528906184.160816,2918,0.4244822859764099
1528906185.934842,2920,0.5981004238128662
1528906186.826533,2921,0.6367956399917603
1528906228.713754,2968,0.4928412437438965
1528906235.859217,2976,0.4325619339942932
1528906256.323685,2999,0.5334208011627197
1528906268.792554,3012,0.4332689940929413
1528906283.033175,3028,0.4486590027809143
1528906285.705556,3031,0.5032666921615601
1528906292.856934,3039,0.5024396181106567
1528906295.525937,3042,0.4433954358100891
1528906316.892202,3066,0.502749502658844
1528906320.46435,3070,0.4673439860343933
1528906322.229823,3072,0.5384280681610107
1528906347.216515,3100,0.42779335379600525
1528906368.599421,3123,0.5474289655685425
1528906381.959514,3138,0.5350010395050049
1528906389.067932,3146,0.4571981430053711
1528906393.53134,3151,0.46217072010040283
1528906397.98005,3156,0.44009968638420105
1528906403.313291,3162,0.3855401277542114
1528906417.573117,3178,0.4957955479621887
1528906433.641804,3196,0.4244879484176636
1528906434.521083,3197,0.46161291003227234
1528906441.667778,3204,0.4692583680152893
1528906444.350028,3207,0.5122408866882324
1528906465.722835,3231,0.448047399520874
1528906474.611495,3241,0.5273826122283936
1528906477.273234,3244,0.5003669261932373
1528906478.163964,3245,0.4536038637161255
1528906479.945079,3247,0.551776111125946
1528906480.843046,3248,0.4975951910018921
1528906503.059905,3273,0.42332589626312256
1528906511.05883,3282,0.4322911202907562
1528906533.362527,3306,0.45539939403533936
1528906540.514131,3314,0.5241536498069763
1528906552.968508,3328,0.43796879053115845
1528906553.854861,3329,0.422088086605072
1528906569.272489,3346,0.46304458379745483
1528906595.074245,3375,0.587754487991333
1528906596.86563,3377,0.48871827125549316
1528906605.794248,3387,0.5337063074111938
1528906621.896707,3404,0.5771372318267822
1528906626.363378,3409,0.5892630815505981
1528906646.232529,3431,0.4967411160469055
1528906653.349497,3439,0.38222742080688477
1528906663.154203,3450,0.5737653374671936
1528906664.934615,3452,0.5851020216941833
1528906671.172965,3459,0.6147635579109192
1528906676.539981,3465,0.5126199722290039
1528906682.772075,3472,0.5411413908004761
1528906688.163009,3478,0.5091710686683655
1528906690.828672,3481,0.4167274832725525
1528906705.959683,3498,0.46030139923095703
1528906721.561209,3510,0.4736347198486328
1528906724.281297,3513,0.48208174109458923
1528906744.810327,3536,0.4357680082321167
1528906746.589057,3538,0.5220693349838257
1528906751.907312,3544,0.3792814612388611
1528906755.465817,3548,0.44055479764938354
1528906769.707138,3564,0.5414174795150757
1528906784.827831,3581,0.3565812110900879
1528906803.523792,3601,0.4256042540073395
1528906819.580211,3619,0.4640202224254608
1528906821.357868,3621,0.47819215059280396
1528906823.127825,3623,0.3931153416633606
1528906825.806774,3626,0.38564786314964294
1528906828.455073,3629,0.6164569854736328
1528906843.57554,3646,0.5248224139213562
1528906853.323052,3657,0.5495056509971619
1528906865.853561,3671,0.48945873975753784
1528906895.225599,3703,0.4073146879673004
1528906916.578767,3727,0.5054548382759094
1528906920.148974,3731,0.49893718957901
1528906921.92279,3733,0.41123709082603455
1528906927.258143,3739,0.4261960983276367
1528906930.074163,3742,0.5094513893127441
1528906939.870672,3753,0.44628992676734924
1528906946.106107,3760,0.5342476963996887
1528906957.691677,3773,0.3937527537345886
1528906964.819089,3781,0.5546578168869019
1528906976.398814,3794,0.3976110517978668
1528906980.857632,3799,0.5462949275970459
1528906996.020851,3815,0.3871966004371643
1528907000.447685,3820,0.6848236918449402
1528907002.237094,3822,0.9094291925430298
1528907011.123285,3832,0.5455031394958496
1528907014.699064,3836,0.4367479979991913
1528907040.49631,3865,0.449950635433197
1528907044.951923,3870,0.4356852173805237
1528907051.435127,3877,0.41806626319885254
1528907091.776233,3921,0.39230799674987793
1528907098.92034,3929,0.45413893461227417
1528907105.207412,3936,0.5190906524658203
1528907108.779827,3940,0.47390249371528625
1528907118.675462,3951,0.6183511018753052
1528907124.004534,3957,0.5016703009605408
1528907129.349356,3963,0.4532054662704468
1528907149.05339,3985,0.5004324316978455
1528907158.926543,3996,0.47501981258392334
1528907164.243805,4001,0.38759130239486694
1528907172.5892,4010,0.439054012298584
1528907173.478021,4011,0.38296008110046387
1528907184.159342,4023,0.42205795645713806
1528907193.939941,4034,0.5176627039909363
1528907196.601402,4037,0.3779084086418152
1528907247.322575,4094,0.3716760277748108
1528907251.779696,4099,0.5493791103363037
1528907252.673797,4100,0.416045606136322
1528907262.573577,4110,0.5690765380859375
1528907327.660048,4183,0.48571959137916565
1528907337.4512,4194,0.47950267791748047
1528907338.340189,4195,0.45321041345596313
1528907340.135596,4197,0.34129858016967773
1528907341.902153,4199,0.48479610681533813
1528907345.480423,4202,0.45181843638420105
1528907346.369852,4203,0.4546775221824646
1528907372.072066,4228,0.42675137519836426
1528907376.536207,4233,0.4825083613395691
1528907379.212188,4236,0.4084490239620209
1528907386.367775,4244,0.4329126179218292
1528907404.146143,4264,0.42808210849761963
1528907406.816348,4267,0.5421969890594482
1528907407.707396,4268,0.5371718406677246
1528907421.193229,4283,0.5874024629592896
1528907435.499451,4299,0.42574799060821533
1528907441.728603,4305,0.4036852717399597
1528907445.285956,4309,0.6337664127349854
1528907453.305634,4318,0.6173837780952454
1528907455.095134,4320,0.4535127282142639
1528907463.127972,4329,0.5817985534667969
1528907466.692765,4333,0.5301878452301025
1528907476.484042,4344,0.4431767761707306
1528907499.74229,4370,2.7287330627441406
1528907507.782462,4379,0.34677854180336
1528907521.124797,4394,0.52181077003479
1528907528.370779,4401,0.4707552492618561
1528907533.698871,4407,0.5636478662490845
1528907537.240771,4411,0.36085042357444763
1528907538.137061,4412,0.613491952419281
1528907555.066196,4431,0.5099344849586487
1528907557.755553,4434,0.30204254388809204
1528907589.808042,4470,0.28613364696502686
1528907595.506754,4476,0.5725036859512329
1528907608.953935,4491,0.21708998084068298
1528907610.777294,4493,0.3939428925514221
1528907627.236449,4510,0.323037326335907
1528907628.123406,4511,0.30135998129844666
1528907645.065638,4530,0.3571687340736389
1528907645.949134,4531,0.3984660506248474
1528907648.611463,4534,0.5836775302886963
1528907656.631797,4543,0.39459139108657837
1528907666.420616,4554,0.2426386922597885
1528907688.680883,4579,0.22130581736564636
1528907691.355754,4582,0.4383455812931061
1528907701.135655,4593,0.32633620500564575
1528907703.807463,4596,0.28460878133773804
1528907705.577621,4598,0.2946763038635254
1528907707.363192,4600,0.4627189636230469
1528907734.467071,4629,0.3019900918006897
1528907753.138923,4650,0.26198333501815796
1528907759.41534,4657,0.23736825585365295
1528907766.519115,4665,0.26681631803512573
1528907770.074359,4669,0.31230923533439636
1528907776.3065,4676,0.24605701863765717
1528907777.19043,4677,0.30619317293167114
1528907778.087587,4678,0.27505025267601013
1528907786.955719,4688,0.5662648677825928
1528907810.945279,4714,0.31797730922698975
1528907815.385296,4719,0.29046785831451416
1528907829.631263,4735,0.36077991127967834
1528907839.736691,4746,0.29819735884666443
1528907843.289712,4750,0.2245502471923828
1528907844.175265,4751,0.3422006368637085
1528907851.323458,4759,0.3198258876800537
1528907856.654193,4765,0.2814406752586365
1528907859.338091,4768,0.2567847967147827
1528907867.340005,4777,0.23346033692359924
1528907870.897081,4781,0.28027504682540894
1528907877.102704,4788,0.29290854930877686
1528907877.981433,4789,0.20645059645175934
1528907883.299249,4795,0.2562737464904785
1528907889.760109,4801,0.23675793409347534
1528907891.841897,4803,0.2912450432777405
1528907894.501991,4806,0.23702993988990784
1528907925.643865,4841,0.302748441696167
1528907936.29542,4853,0.31108757853507996
1528907953.865498,4872,0.2614293694496155
1528907974.362128,4895,0.2271997034549713
1528907996.152708,4915,0.27894097566604614
1528908017.514761,4939,0.2346004992723465
1528908020.201295,4942,0.28711962699890137
1528908031.754994,4955,0.2752392292022705
1528908038.868088,4963,0.23168987035751343
1528908046.85799,4972,0.34404975175857544
1528908049.530739,4975,0.22873345017433167
1528908051.297087,4977,0.40362071990966797
1528908052.18452,4978,0.33320188522338867
1528908092.235956,5022,0.2653805613517761
1528908097.556495,5028,0.30515989661216736
1528908100.233547,5031,0.2407131940126419
1528908106.465364,5038,0.3319709002971649
1528908118.017037,5051,0.26101815700531006
1528908119.791672,5053,0.311675101518631
1528908120.676111,5054,0.24181491136550903
1528908126.909222,5061,0.24737480282783508
1528908143.13013,5079,0.2088162899017334
1528908164.460683,5102,0.30411696434020996
1528908168.88795,5107,0.22708037495613098
1528908186.635422,5127,0.32173073291778564
1528908188.41403,5129,0.3766024708747864
1528908193.73986,5135,0.25291574001312256
1528908216.870543,5161,0.23730826377868652
1528908221.323725,5166,0.2527545988559723
1528908236.407471,5183,0.29505693912506104
1528908253.660504,5201,0.24825185537338257
1528908260.762981,5209,0.2630264163017273
1528908284.858345,5236,0.25204622745513916
1528908288.409539,5240,0.29520416259765625
1528908312.480608,5267,0.22463947534561157
1528908332.943916,5290,0.27648496627807617
1528908359.627654,5319,0.2726328372955322
1528908369.415773,5330,0.20164480805397034
1528908383.805903,5346,0.2619186341762543
1528908396.290133,5360,0.24128438532352448
1528908397.18424,5361,0.22316880524158478
1528908414.995083,5381,0.2479698657989502
1528908437.785141,5405,0.2524300813674927
1528908452.071569,5421,0.2523833215236664
1528908468.9959,5440,0.17641465365886688
1528908471.667281,5443,0.22891563177108765
1528908476.116905,5448,0.2813246250152588
1528908509.571649,5485,0.28079044818878174
1528908515.885663,5492,0.2782871723175049
1528908519.441588,5496,0.355389267206192
1528908525.921249,5502,0.29577821493148804
1528908531.274173,5508,0.2780419588088989
1528908538.381266,5516,0.2787944972515106
1528908540.174488,5518,0.21679741144180298
1528908561.588498,5542,0.28226643800735474
1528908568.691854,5550,0.2545698881149292
1528908583.828598,5567,0.3071879744529724
1528908590.032128,5574,0.27697762846946716
1528908600.734322,5586,0.2282002568244934
1528908602.523112,5588,0.22889605164527893
1528908607.879715,5594,0.24721136689186096
1528908619.393397,5606,0.2207566797733307
1528908627.005744,5611,0.24417737126350403
1528908635.884019,5621,0.2624269723892212
1528908644.750137,5631,0.2620196044445038
1528908669.613702,5659,0.2933422327041626
1528908671.413378,5661,0.3019208610057831
1528908674.973517,5665,0.21138200163841248
1528908688.324161,5680,0.41468489170074463
1528908725.75383,5721,0.41569894552230835
1528908728.438072,5724,0.2529436945915222
1528908744.621828,5742,0.20255598425865173
1528908760.681225,5760,0.5717328786849976
1528908775.795151,5777,0.612331211566925
1528908778.46415,5780,0.3803916275501251
1528908782.908807,5785,0.417665958404541
1528908787.355876,5790,0.46943241357803345
1528908804.293991,5808,0.24054434895515442
1528908805.191385,5809,0.3016027808189392
1528908820.312905,5826,0.49322283267974854
1528908823.0074,5829,0.45285218954086304
1528908829.241647,5836,0.8528672456741333
1528908853.606246,5863,0.3283158838748932
1528908855.382273,5865,0.6148800849914551
1528908861.628325,5872,0.3208385407924652
1528908877.615316,5890,0.5590981245040894
1528908885.62055,5899,0.36824530363082886
1528908894.560611,5908,0.41870635747909546
1528908903.65794,5918,0.4190825819969177
1528908913.521552,5929,0.7122534513473511
1528908918.113623,5934,0.41271060705184937
1528908935.05971,5953,0.25679153203964233
1528908939.535488,5958,0.5484912395477295
1528908941.312576,5960,0.5220406651496887
1528908944.858002,5964,0.5402387380599976
1528908952.851937,5973,0.44694334268569946
1528908968.869861,5991,0.43660420179367065
1528908987.550215,6011,0.5353585481643677
1528908992.015372,6016,0.39042186737060547
1528909000.006229,6025,0.4355430006980896
1528909005.347891,6031,0.5394542217254639
1528909009.799692,6036,0.3948132395744324
1528909012.482345,6039,0.36103424429893494
1528909032.06235,6061,0.45737797021865845
1528909048.248518,6079,0.48377853631973267
1528909051.82141,6083,0.4133121371269226
1528909056.24096,6088,0.502346932888031
1528909071.45039,6104,0.5363352298736572
1528909073.227793,6106,0.3594539165496826
1528909087.507556,6122,0.36019644141197205
1528909089.29127,6124,0.5187681913375854
1528909095.025939,6130,0.45674481987953186
1528909096.810411,6132,0.4501115083694458
1528909098.590789,6134,0.39561665058135986
1528909109.280195,6146,0.41844648122787476
1528909111.072374,6148,0.4966069757938385
1528909112.842451,6150,0.467632532119751
1528909133.35579,6173,0.45839136838912964
1528909141.382319,6182,0.49090254306793213
1528909144.044419,6185,0.4655076563358307
1528909159.632323,6201,0.4604196548461914
1528909169.423128,6212,0.408806174993515
1528909171.199066,6214,0.383427232503891
1528909176.558726,6220,0.4238198399543762
1528909188.111688,6233,0.46490785479545593
1528909192.564171,6238,0.4945177435874939
1528909198.81037,6245,0.43734052777290344
1528909204.144034,6251,0.48487168550491333
1528909215.778076,6264,0.4021940231323242
1528909238.943514,6290,0.43845129013061523
1528909263.503904,6313,0.4039921164512634
1528909267.073212,6317,0.39565303921699524
1528909267.959143,6318,0.4288446605205536
1528909274.175788,6325,0.45470988750457764
1528909289.282097,6342,0.4657813310623169
1528909299.098003,6353,0.41917845606803894
1528909308.89177,6364,0.4324166774749756
1528909315.118461,6371,0.4142622947692871
1528909320.478515,6377,0.6443252563476562
1528909342.978683,6401,0.41545870900154114
1528909392.042296,6456,0.4349634051322937
1528909395.884729,6460,0.49637290835380554
1528909407.443271,6473,0.49588555097579956
1528909421.10558,6488,0.5296370983123779
1528909428.223846,6496,0.4328719973564148
1528909429.123417,6497,0.487716406583786
1528909433.75216,6501,0.5973613262176514
1528909442.685475,6511,0.4553760886192322
1528909451.61823,6521,0.44058793783187866
1528909452.511382,6522,0.4769408106803894
1528909453.398345,6523,0.47487860918045044
1528909460.519741,6531,0.4310407340526581
1528909478.334313,6551,0.45449298620224
1528909499.69337,6575,0.4632050395011902
1528909505.905754,6582,0.4921908974647522
1528909508.584676,6585,0.47488337755203247
1528909517.516952,6595,0.39706915616989136
1528909527.044035,6604,0.5015121698379517
1528909529.705447,6607,0.5199620723724365
1528909538.59836,6617,0.43527236580848694
1528909543.039842,6622,0.43664267659187317
1528909575.056938,6658,0.456747829914093
1528909583.419861,6667,0.5057116746902466
1528909585.204549,6669,0.48455262184143066
1528909588.789697,6673,0.4612312316894531
1528909594.126249,6679,0.459309846162796
1528909596.804638,6682,0.45890384912490845
1528909603.000821,6689,0.4715878367424011
1528909610.103155,6697,0.46358683705329895
1528909612.776668,6700,0.4210740923881531
1528909620.919541,6708,0.44094908237457275
1528909624.470148,6712,0.49835777282714844
1528909648.435623,6739,0.420609712600708
1528909652.010515,6743,0.43483230471611023
1528909661.825726,6754,0.49581122398376465
1528909671.614049,6765,0.40893882513046265
1528909682.31517,6777,0.4455735385417938
1528909719.984623,6818,0.4548145830631256
1528909733.304201,6833,0.6362051963806152
1528909745.839904,6847,0.4298473298549652
1528909753.121978,6855,0.4804286062717438
1528909765.697104,6869,0.4472798705101013
1528909766.597034,6870,0.4928046762943268
1528909790.164856,6896,0.5009236335754395
1528909803.885273,6910,0.45156991481781006
1528909826.982759,6935,0.45384472608566284
1528909842.168685,6952,0.48147571086883545
1528909852.869868,6964,0.4586462378501892
1528909855.54674,6967,0.45767566561698914
1528909860.900852,6973,0.4810597896575928
1528909877.040743,6991,0.49880021810531616
1528909878.81489,6993,0.5149385929107666
1528909899.396423,7011,0.4746178984642029
1528909902.985316,7015,0.4441674053668976
1528909925.264276,7040,0.5324223637580872
1528909931.506419,7047,0.42534521222114563
1528909943.059823,7060,0.4267043173313141
1528909948.396981,7066,0.42952579259872437
1528909971.547091,7092,0.4545494019985199
1528909986.023454,7107,0.4690607488155365
1528909993.182322,7115,0.4311636686325073
1528909994.085068,7116,0.526530385017395
1528910013.72022,7138,0.4379216432571411
1528910017.283826,7142,0.4315483570098877
1528910029.771639,7156,0.42700499296188354
1528910040.455613,7168,0.6341626644134521
1528910041.344184,7169,0.5953711867332458
1528910047.597914,7176,0.43065938353538513
1528910060.314672,7190,0.4829659163951874
1528910065.760538,7196,0.461304247379303
1528910074.993159,7205,0.4371718168258667
1528910083.09785,7214,0.5792044401168823
1528910084.887226,7216,0.4623716175556183
1528910085.794274,7217,0.5474117398262024
1528910102.908755,7236,0.4535936415195465
1528910105.615079,7239,0.5248866081237793
1528910113.731972,7248,0.5345694422721863
1528910125.4778,7261,0.6029321551322937
1528910146.987383,7285,0.4993932247161865
1528910162.317926,7301,0.5068053007125854
1528910172.142,7312,0.4722740948200226
1528910188.141509,7330,0.4981291890144348
1528910197.038393,7340,0.43852698802948
1528910197.920286,7341,0.43843328952789307
1528910203.258894,7347,0.4683975279331207
1528910209.485978,7354,0.46362534165382385
1528910213.040043,7358,0.3925294876098633
1528910213.927102,7359,0.4702586531639099
1528910214.823993,7360,0.4733182191848755
1528910234.429517,7382,0.4911136329174042
1528910235.326073,7383,0.4835239052772522
1528910238.90475,7387,0.4369349479675293
1528910240.68016,7389,0.4528316855430603
1528910248.727702,7398,0.44764453172683716
1528910253.389748,7402,0.46567314863204956
1528910279.268137,7431,0.4569466710090637
1528910280.158352,7432,0.45127466320991516
1528910288.220641,7441,0.46174269914627075
1528910290.898962,7444,0.44028228521347046
1528910297.131135,7451,0.44507092237472534
1528910306.32655,7461,0.5746796131134033
1528910307.221935,7462,0.5443137288093567
1528910309.001205,7464,0.5531516671180725
1528910313.477203,7469,0.4306167662143707
1528910318.804009,7475,0.4576224088668823
1528910322.464946,7479,0.46064773201942444
1528910324.277113,7481,0.4821988344192505
1528910338.706271,7497,0.4477541744709015
1528910345.127631,7503,0.46591341495513916
1528910346.028353,7504,0.4493686556816101
1528910353.149389,7512,0.4994655251502991
1528910370.099511,7531,0.4599863588809967
1528910385.272141,7548,0.44469353556632996
1528910408.398454,7574,0.46787941455841064
1528910429.192844,7597,0.46839749813079834
1528910441.881355,7610,0.470418781042099
1528910444.554331,7613,0.5076991319656372
1528910472.203076,7644,0.44985005259513855
1528910473.095209,7645,0.5513491034507751
1528910488.537983,7662,0.4803858995437622
1528910497.44142,7672,0.5327286124229431
1528910500.100578,7675,0.495467871427536
1528910501.887825,7677,0.5979545712471008
1528910511.679425,7688,0.4597262740135193
1528910517.010715,7694,0.4814373850822449
1528910519.724987,7697,0.4826662242412567
1528910524.353628,7701,0.4502473473548889
1528910544.129229,7719,0.4424779415130615
1528910545.028246,7720,0.4580000340938568
1528910548.576818,7724,0.44417405128479004
1528910551.241805,7727,0.47818130254745483
1528910553.027948,7729,0.5046887397766113
1528910565.517995,7743,0.47598177194595337
1528910569.078283,7747,0.42642927169799805
1528910578.843279,7758,0.44184809923171997
1528910581.494954,7761,0.4558044373989105
1528910599.306635,7781,0.5063366293907166
1528910606.431044,7789,0.539577841758728
1528910615.309308,7799,0.459522008895874
1528910627.113272,7811,0.45181193947792053
1528910647.586533,7834,0.5288349390029907
1528910652.053778,7839,0.4006005525588989
1528910667.574195,7856,0.5250235199928284
1528910706.747985,7900,0.45737338066101074
1528910708.781277,7901,0.43697577714920044
1528910712.354041,7905,0.4237573742866516
1528910731.933243,7927,0.43322354555130005
1528910737.304186,7933,0.4561558961868286
1528910775.610279,7976,0.4208628833293915
1528910783.092381,7984,0.49668192863464355
1528910790.235172,7992,0.48013296723365784
1528910791.120616,7993,0.5271223783493042
1528910807.420129,8010,0.4657447934150696
1528910818.965146,8023,0.4696447253227234
1528910822.527899,8027,0.4805160164833069
1528910832.334729,8038,0.5710414052009583
1528910843.269916,8050,0.44045698642730713
1528910845.953149,8053,0.45699644088745117
1528910847.735103,8055,0.5232324600219727
1528910851.303479,8059,0.6411651372909546
1528910858.433166,8067,0.42444753646850586
1528910913.211738,8127,0.47018933296203613
1528910918.553274,8133,0.42890581488609314
1528910919.43917,8134,0.41962623596191406
1528910934.597254,8151,0.44715380668640137
1528910940.799245,8158,0.45431971549987793
1528910961.278902,8181,0.48199525475502014
1528910964.834494,8185,0.4160250127315521
1528910974.645283,8196,0.5126251578330994
1528910977.322514,8199,0.4387276768684387
1528910993.585799,8216,0.4522547423839569
1528910998.922692,8222,0.4657801389694214
1528911010.538441,8235,0.41875165700912476
1528911028.341455,8255,0.5720864534378052
1528911036.408218,8264,0.4103116989135742
1528911050.660489,8280,0.44639644026756287
1528911052.436067,8282,0.4805099368095398
1528911060.448158,8291,0.43015873432159424
1528911068.524549,8300,0.46784842014312744
1528911076.869888,8308,0.4111515283584595
1528911094.866278,8328,0.41138917207717896
1528911096.669311,8330,0.4003756046295166
1528911099.447341,8333,0.45640191435813904
1528911101.24853,8335,0.43653959035873413
1528911106.7074,8341,0.4143426716327667
1528911117.502857,8353,0.5264264345169067
1528911118.411509,8354,0.5597296953201294
1528911124.748755,8361,0.4389292597770691
1528911127.486079,8364,0.45477813482284546
1528911131.986124,8369,0.44701677560806274
1528911138.282605,8376,0.4333358705043793
1528911140.470477,8378,0.42362454533576965
1528911190.544763,8429,0.4071541428565979
1528911200.620978,8440,0.4305538237094879
1528911203.286023,8443,0.401326060295105
1528911207.744364,8448,0.4332960546016693
1528911222.359836,8464,0.43108469247817993
1528911225.929768,8468,0.43513450026512146
1528911226.824957,8469,0.43379148840904236
1528911228.611421,8471,0.44365277886390686
1528911237.515818,8481,0.5360535979270935
1528911241.06677,8485,0.5568509101867676
1528911244.632097,8489,0.44138047099113464
1528911252.654599,8498,0.5305932760238647
1528911253.552669,8499,0.47459203004837036
1528911259.118856,8504,0.46046894788742065
1528911262.681273,8508,0.4903031587600708
1528911263.574632,8509,0.4652000367641449
1528911277.035637,8524,0.44037777185440063
1528911304.852388,8555,0.4373012185096741
1528911315.608969,8567,0.45027783513069153
1528911321.874613,8574,0.41876858472824097
1528911326.322352,8579,0.4228522479534149
1528911338.814077,8593,0.5072484016418457
1528911347.897392,8602,0.46503615379333496
1528911361.239962,8617,0.4610218107700348
1528911371.02288,8628,0.3962934911251068
1528911377.249142,8635,0.43047386407852173
1528911378.14399,8636,0.4803225100040436
1528911386.503893,8645,0.48977425694465637
1528911420.345028,8683,0.4373932480812073
1528911423.022451,8686,0.4562831521034241
1528911424.804122,8688,0.4588696360588074
1528911427.471836,8691,0.43410301208496094
1528911428.360924,8692,0.46119165420532227
1528911431.900121,8696,0.44884806871414185
1528911461.762778,8728,0.4737756848335266
1528911474.233908,8742,0.4776793122291565
1528911498.299305,8769,0.44934603571891785
1528911503.644489,8775,0.4587308168411255
1528911507.204311,8779,0.42043569684028625
1528911523.239737,8797,0.4785083532333374
1528911528.760838,8802,0.45010364055633545
1528911542.151372,8817,0.4568929672241211
1528911544.802,8820,0.4324784278869629
1528911547.474954,8823,0.46564343571662903
1528911566.256133,8844,0.42488646507263184
1528911576.271202,8855,0.4779137372970581
1528911588.752751,8869,0.4762170910835266
1528911597.6681,8879,0.4801359176635742
1528911600.34756,8882,0.4156638979911804
1528911603.919144,8886,0.43998628854751587
1528911620.216596,8903,0.5102128982543945
1528911622.00747,8905,0.45126116275787354
1528911624.673995,8908,0.5682491064071655
1528911643.36623,8929,0.40739697217941284
1528911645.148007,8931,0.42246636748313904
1528911649.588301,8936,0.434656023979187
1528911659.383514,8947,0.4487394690513611
1528911666.505929,8955,0.4664767384529114
1528911670.05805,8959,0.48970815539360046
1528911685.750893,8976,0.4743221402168274
1528911691.092167,8982,0.41425764560699463
1528911699.980547,8992,0.5157727003097534
1528911701.764524,8994,0.5563746690750122
1528911707.109801,9000,0.5048075914382935
1528911712.6874,9005,0.4211122393608093
1528911717.138493,9010,0.47977060079574585
1528911719.808845,9013,0.3909374475479126
1528911733.124596,9028,0.48000651597976685
1528911734.014893,9029,0.5189366340637207
1528911758.151429,9056,0.4181704521179199
1528911765.251405,9064,0.4297927916049957
1528911774.15156,9074,0.4220738410949707
1528911783.943816,9085,0.4853994846343994
1528911804.089338,9106,0.440729558467865
1528911822.697256,9123,0.4359075427055359
1528911823.583041,9124,0.43290361762046814
1528911852.049773,9156,0.4484162926673889
1528911852.935994,9157,0.4120016098022461
1528911858.291238,9163,0.5172415971755981
1528911905.631801,9215,0.410525381565094
1528911907.447702,9217,0.4499344825744629
1528911916.384149,9227,0.4260105788707733
1528911922.624883,9234,0.43435293436050415
1528911946.729148,9261,0.4765947759151459
1528911965.434765,9282,0.4260730743408203
1528911974.328116,9292,0.4509122967720032
1528911990.011147,9308,0.4268595576286316
1528911991.792472,9310,0.43234783411026
1528911993.566283,9312,0.42512428760528564
1528911998.013712,9317,0.4145441949367523
1528912026.509307,9349,0.4027697741985321
1528912030.966271,9354,0.43880796432495117
1528912040.759961,9365,0.4688454866409302
1528912041.643541,9366,0.4535372853279114
1528912042.925055,9367,0.4251386225223541
1528912045.590981,9370,0.4486336410045624
1528912084.973997,9413,0.46419283747673035
1528912087.633354,9416,0.40255284309387207
1528912105.71068,9436,0.4704158902168274
1528912111.045797,9442,0.44173863530158997
1528912111.946139,9443,0.5274440050125122
1528912135.429668,9469,0.547376275062561
1528912141.669118,9476,0.45485731959342957
1528912147.884991,9483,0.42481034994125366
1528912178.624405,9516,0.3944156765937805
1528912198.240221,9538,0.43348050117492676
1528912199.145417,9539,0.4366994798183441
1528912207.118322,9548,0.40148401260375977
1528912213.352811,9555,0.3915692865848541
1528912216.032668,9558,0.4264850914478302
1528912222.286675,9565,0.4235749840736389
1528912225.150954,9568,0.4116465449333191
1528912242.065882,9587,0.44601768255233765
1528912244.735686,9590,0.46731752157211304
1528912255.687758,9601,0.4733601212501526
1528912265.469464,9612,0.6008127927780151
1528912274.363532,9622,0.43591436743736267
1528912276.130878,9624,0.47970497608184814
1528912277.017878,9625,0.4501931965351105
1528912279.697905,9628,0.4076288342475891
1528912301.292899,9652,0.45789918303489685
1528912305.728537,9657,0.4135702848434448
1528912306.607134,9658,0.44175881147384644
1528912310.140942,9662,0.40567898750305176
1528912327.060882,9681,0.4418717622756958
1528912335.892026,9691,0.4581873118877411
1528912342.967096,9699,0.42592599987983704
1528912354.650807,9711,0.4168305993080139
1528912390.184271,9751,0.36203688383102417
1528912398.169723,9760,0.45990365743637085
1528912399.057629,9761,0.4541943669319153
1528912404.75126,9767,0.401944637298584
1528912406.51161,9769,0.4873705506324768
1528912414.483638,9778,0.38485580682754517
1528912446.485882,9813,0.4337616562843323
1528912474.98869,9841,0.4571811258792877
1528912477.644884,9844,0.4334244132041931
1528912480.301923,9847,0.44927331805229187
1528912488.283226,9856,0.44173407554626465
1528912513.192694,9884,0.38723573088645935
1528912535.871205,9908,0.4265081286430359
1528912544.788228,9918,0.40093839168548584
1528912593.574245,9973,0.435751736164093
1528912598.887323,9979,0.48471808433532715
1528912602.523895,9983,0.3999946415424347
1528912605.185192,9986,0.4832078814506531
1528912614.904844,9997,0.494107186794281
1528912631.880332,10015,0.4728659689426422
1528912636.302968,10020,0.4103159010410309
1528912664.044988,10051,0.4101153314113617
1528912668.510797,10056,0.4048862159252167
1528912669.399047,10057,0.4309215545654297
1528912671.183639,10059,0.40923959016799927
1528912681.88413,10071,0.420046329498291
1528912683.665771,10073,0.4065488874912262
1528912694.35856,10085,0.4135276675224304
1528912703.205646,10095,0.4067768156528473
1528912715.761262,10108,0.3993319272994995
1528912720.155964,10113,0.39246878027915955
1528912721.046079,10114,0.4154893755912781
1528912734.386745,10129,0.41509872674942017
1528912739.70791,10135,0.4778096675872803
1528912748.566221,10145,0.4393615126609802
1528912770.195912,10169,0.41852879524230957
1528912785.363966,10186,0.39243704080581665
1528912792.485791,10194,0.39685654640197754
1528912805.984193,10208,0.42207592725753784
1528912833.835242,10239,0.3583448529243469
1528912840.025194,10246,0.3987125754356384
1528912842.690054,10249,0.5105521082878113
1528912849.781836,10257,0.47780030965805054
1528912863.986126,10273,2.0926589965820312
1528912867.530807,10277,2.582437753677368
1528912871.963509,10282,0.6376245021820068
1528912873.733229,10284,0.6249449253082275
1528912875.507523,10286,0.57798832654953
1528912878.166659,10289,0.571083128452301
1528912910.233645,10324,0.4880925714969635
1528912915.554667,10330,0.4601060748100281
1528912916.439642,10331,0.4853760898113251
1528912922.621569,10338,0.45482683181762695
1528912930.591043,10347,0.46045374870300293
1528912940.348162,10358,0.47241508960723877
1528912948.319083,10367,0.4611371159553528
1528912958.979472,10379,0.4516012370586395
1528912973.153765,10395,0.46279701590538025
1528912974.926803,10397,0.5032896995544434
1528912975.817387,10398,0.471370667219162
1528912977.590031,10400,0.47946715354919434
1528912983.985507,10406,0.44581013917922974
1528912987.524281,10410,0.4804888665676117
1528912991.969605,10415,0.45016705989837646
1528912997.293272,10421,0.42032334208488464
1528913001.725698,10426,0.45620161294937134
1528913009.021587,10434,0.477245569229126
1528913027.818743,10455,0.46838393807411194
1528913040.413319,10469,0.48500895500183105
1528913050.169403,10480,0.4873276352882385
1528913059.105504,10490,0.4395011365413666
1528913062.639817,10494,0.4662550389766693
1528913063.52594,10495,0.4679696261882782
1528913088.911887,10518,0.44134247303009033


==> Mp_run_.-tag-cycle_loss.csv <==
Wall time,Step,Value
1528903516.877411,19,2.1830191612243652
1528903523.513161,25,1.6341614723205566
1528903542.654718,43,1.4854440689086914
1528903545.829822,46,1.327657699584961
1528903557.066298,57,1.197934865951538
1528903572.590741,72,1.3877291679382324
1528903575.5899,75,1.2578294277191162
1528903595.670432,95,1.249818205833435
1528903658.097989,156,1.2853875160217285
1528903660.953622,159,1.1631708145141602
1528903669.993813,168,1.3034969568252563
1528903685.249393,184,1.2787129878997803
1528903687.290315,186,1.4015713930130005
1528903731.167334,230,1.2704660892486572
1528903735.82984,235,1.0958666801452637
1528903756.395927,256,1.1998612880706787
1528903761.043067,261,1.2186541557312012
1528903767.621773,268,1.2283267974853516
1528903773.250075,274,1.2104432582855225
1528903806.651983,309,1.1132886409759521
1528903808.469012,311,1.241969347000122
1528903816.025538,319,1.1179966926574707
1528903835.537505,340,1.099644660949707
1528903842.878979,348,1.26193106174469
1528903861.312846,368,1.0083651542663574
1528903911.898146,422,1.0815846920013428
1528903912.796471,423,1.1215405464172363
1528903931.144717,443,1.0695139169692993
1528903933.85154,446,1.1668500900268555
1528903947.620951,461,0.9671365022659302
1528903950.364115,464,1.0498517751693726
1528903951.264447,465,1.1904535293579102
1528903960.289316,475,1.1915411949157715
1528903977.573949,494,1.2542788982391357
1528903997.576601,515,1.0611038208007812
1528904017.480376,537,1.3581273555755615
1528904041.835049,564,1.1427299976348877
1528904050.909075,574,1.1351234912872314
1528904056.451638,580,1.0078096389770508
1528904062.910872,587,1.08298921585083
1528904063.808524,588,1.0015476942062378
1528904094.257158,621,1.0195677280426025
1528904096.048908,623,1.0151559114456177
1528904107.044109,635,0.8864092826843262
1528904113.297654,642,0.9443548917770386
1528904114.214724,643,1.1224279403686523
1528904116.003605,645,0.9409164190292358
1528904118.711952,648,1.0008302927017212
1528904120.501357,650,1.1466608047485352
1528904131.214388,662,1.011195182800293
1528904140.144082,672,0.9451682567596436
1528904183.200548,715,1.0268614292144775
1528904190.302278,723,1.0210158824920654
1528904197.423587,731,0.9508407115936279
1528904205.405885,740,0.9841290712356567
1528904216.991868,753,1.073500394821167
1528904220.548095,757,1.1083370447158813
1528904228.556198,766,0.9369841814041138
1528904232.10004,770,1.0006166696548462
1528904233.872972,772,1.0847601890563965
1528904235.649021,774,0.9525682330131531
1528904241.878608,781,0.9877409934997559
1528904246.355163,786,0.8860003352165222
1528904248.130982,788,0.9703540205955505
1528904252.590749,793,0.9661716222763062
1528904254.373373,795,1.0584176778793335
1528904257.91612,799,0.9628256559371948
1528904262.423615,803,0.9404621720314026
1528904267.774772,809,1.076676368713379
1528904268.659839,810,1.067218542098999
1528904289.199979,833,0.9757910966873169
1528904292.765425,837,0.9155112504959106
1528904322.164432,870,0.9244416952133179
1528904328.391113,877,1.0039070844650269
1528904333.748492,883,0.9146089553833008
1528904356.844179,908,1.0423794984817505
1528904358.61993,910,0.9630262851715088
1528904365.713413,918,1.0409555435180664
1528904378.18658,932,1.0297600030899048
1528904388.095903,943,0.8234609961509705
1528904390.822826,946,0.9376797676086426
1528904398.907964,955,1.0968378782272339
1528904406.059932,963,0.9765779376029968
1528904414.095946,972,1.0550767183303833
1528904414.996608,973,0.9863303899765015
1528904420.469961,979,0.9589980244636536
1528904421.379087,980,0.9439921379089355
1528904426.02851,985,0.9626346826553345
1528904444.168401,1003,0.8609824180603027
1528904446.841171,1006,0.8956155180931091
1528904454.845576,1015,0.9611448049545288
1528904493.124244,1058,0.935082197189331
1528904498.454538,1064,0.8981145024299622
1528904501.108377,1067,0.9113220572471619
1528904502.884792,1069,1.0143564939498901
1528904506.4675,1073,0.9012488126754761
1528904511.824473,1079,1.0136998891830444
1528904516.284594,1084,1.0022238492965698
1528904525.442611,1094,0.958275318145752
1528904530.792155,1100,1.1624071598052979
1528904536.163924,1105,1.1316372156143188
1528904545.055795,1115,0.9722363948822021
1528904582.503627,1157,0.9379109144210815
1528904586.057663,1161,0.935517430305481
1528904586.944936,1162,0.9603837728500366
1528904587.834777,1163,0.9092905521392822
1528904603.859505,1181,0.9369984865188599
1528904615.401501,1194,1.0195109844207764
1528904627.894928,1207,0.8824727535247803
1528904661.772158,1245,1.0744818449020386
1528904671.550547,1256,0.9247313737869263
1528904674.228081,1259,0.9555259346961975
1528904676.886195,1262,0.8294199109077454
1528904694.6969,1282,0.9135120511054993
1528904700.073492,1288,1.0068514347076416
1528904706.318684,1295,0.8366889953613281
1528904712.568344,1301,0.9237529635429382
1528904726.840793,1317,1.0322604179382324
1528904729.512961,1320,0.9470195174217224
1528904739.275742,1331,0.9487621784210205
1528904741.951525,1334,0.9389100074768066
1528904744.619991,1337,0.9232758283615112
1528904745.526209,1338,0.9090397357940674
1528904788.363017,1386,0.8929064273834229
1528904791.030172,1389,1.0028890371322632
1528904793.690338,1392,0.9948394894599915
1528904794.584156,1393,0.8599110841751099
1528904818.469287,1415,0.8464890122413635
1528904829.158808,1427,0.8749022483825684
1528904838.033375,1437,0.8637840747833252
1528904841.590893,1441,0.9956188201904297
1528904863.82887,1466,1.1274266242980957
1528904864.718381,1467,0.9989963173866272
1528904874.497664,1478,1.2045087814331055
1528904881.61358,1486,0.9821871519088745
1528904887.254945,1492,1.0033528804779053
1528904916.563762,1524,0.9907460808753967
1528904920.115868,1528,1.1168780326843262
1528904942.568334,1553,0.9992970824241638
1528904956.986825,1569,0.9444863200187683
1528904957.882804,1570,0.8825802803039551
1528904971.352551,1585,1.0167385339736938
1528904974.907976,1589,1.085982084274292
1528904990.03502,1605,0.9126726388931274
1528904990.933127,1606,0.9848830103874207
1528905010.590387,1628,0.9359885454177856
1528905019.521637,1638,1.0318251848220825
1528905022.196228,1641,0.8836296796798706
1528905026.640475,1646,0.8703356981277466
1528905029.300292,1649,0.9544135332107544
1528905047.081076,1669,1.0953335762023926
1528905059.551665,1683,0.9267901182174683
1528905067.856176,1692,1.051227331161499
1528905071.423547,1696,0.9133167266845703
1528905073.205899,1698,1.009035348892212
1528905074.983383,1700,0.9998252391815186
1528905078.554408,1703,0.9557582139968872
1528905084.782643,1710,1.0437771081924438
1528905092.825269,1719,1.0262089967727661
1528905105.304063,1733,1.0144453048706055
1528905107.072773,1735,0.9042968153953552
1528905109.74111,1738,1.013071060180664
1528905114.191912,1743,0.8371326923370361
1528905116.863481,1746,1.0409053564071655
1528905117.760701,1747,0.9397810101509094
1528905136.04555,1767,0.9343446493148804
1528905144.060045,1776,0.9712140560150146
1528905149.389174,1782,0.879755437374115
1528905155.651098,1789,0.8669558167457581
1528905156.546742,1790,1.031369924545288
1528905164.553754,1799,0.8581017255783081
1528905171.704521,1806,0.8994241952896118
1528905190.806598,1827,0.9028785228729248
1528905194.367391,1831,0.894929051399231
1528905203.258853,1841,0.9929021000862122
1528905206.812463,1845,0.9574382901191711
1528905214.84496,1854,0.9552178978919983
1528905226.392674,1867,0.8081231117248535
1528905229.052977,1870,0.8131457567214966
1528905234.390233,1876,0.89300936460495
1528905236.163538,1878,0.9198964238166809
1528905267.481045,1912,1.0210413932800293
1528905272.881123,1918,0.925247073173523
1528905288.397326,1935,0.951896607875824
1528905297.286164,1945,0.9281653165817261
1528905299.953929,1948,0.9505806565284729
1528905301.730597,1950,0.8691698312759399
1528905317.761114,1968,0.9277999401092529
1528905330.220874,1982,0.9833800196647644
1528905332.003052,1984,0.9024176597595215
1528905348.967073,2002,0.9099701642990112
1528905352.525105,2006,0.9107843637466431
1528905359.633975,2014,0.9445428848266602
1528905374.854761,2031,0.9443814158439636
1528905380.190292,2037,1.0645473003387451
1528905401.54551,2061,0.8957935571670532
1528905413.10386,2074,0.9561436176300049
1528905415.781662,2077,0.8934611082077026
1528905416.674911,2078,1.0241317749023438
1528905420.241149,2082,0.953930139541626
1528905423.799788,2086,0.9719468355178833
1528905427.364753,2090,0.9092307090759277
1528905433.620263,2097,0.9310614466667175
1528905451.330241,2112,1.0604747533798218
1528905481.519724,2146,0.8529787063598633
1528905485.29888,2150,1.0075798034667969
1528905491.525746,2157,1.0971417427062988
1528905499.537721,2166,0.8227511644363403
1528905519.093617,2188,0.923407793045044
1528905520.882031,2190,0.9507823586463928
1528905522.704525,2192,0.8478038311004639
1528905527.157841,2197,1.0569820404052734
1528905529.816778,2200,0.9362443685531616
1528905537.860065,2208,0.9257420301437378
1528905541.408764,2212,0.8846293687820435
1528905559.153052,2232,1.002178430557251
1528905563.6069,2237,1.0662600994110107
1528905564.48799,2238,0.9489831924438477
1528905566.274984,2240,0.9434313774108887
1528905568.950254,2243,0.7929110527038574
1528905572.500958,2247,0.975604772567749
1528905573.396035,2248,0.9630179405212402
1528905579.63596,2255,0.863743782043457
1528905582.2955,2258,0.8974045515060425
1528905586.72734,2263,0.897733211517334
1528905603.705055,2282,0.8608471751213074
1528905612.689899,2292,0.8574598431587219
1528905618.054053,2298,0.8856204152107239
1528905624.270784,2304,0.8939565420150757
1528905627.833376,2308,0.9496010541915894
1528905638.59004,2320,0.8752194046974182
1528905639.478365,2321,0.8078083395957947
1528905663.628175,2346,0.9329803586006165
1528905672.550147,2355,0.9193916916847229
1528905703.703719,2390,0.822983980178833
1528905704.593075,2391,0.9254579544067383
1528905706.359352,2393,0.9771372675895691
1528905746.449237,2437,0.9775670170783997
1528905753.587849,2445,1.078518271446228
1528905759.820888,2452,0.9565844535827637
1528905761.594232,2454,0.9359873533248901
1528905763.374488,2456,0.8264303803443909
1528905767.806509,2461,0.9343729019165039
1528905790.073463,2486,0.9007336497306824
1528905790.959347,2487,0.8638955354690552
1528905799.864983,2497,1.0024718046188354
1528905801.648768,2499,0.7702659368515015
1528905806.986805,2504,1.0195640325546265
1528905819.465428,2518,0.8710471987724304
1528905824.814369,2524,1.107296347618103
1528905833.068293,2533,0.9236100912094116
1528905846.594012,2548,0.887705385684967
1528905850.151656,2552,0.9136342406272888
1528905851.946313,2554,0.9305300712585449
1528905874.258474,2579,0.8793660402297974
1528905894.744347,2601,0.7816293239593506
1528905900.096636,2607,0.9932317733764648
1528905915.423368,2624,0.911414384841919
1528905920.743597,2630,0.8611186742782593
1528905921.631188,2631,0.9365431070327759
1528905934.066359,2645,0.8829460144042969
1528905939.397342,2651,0.9854205250740051
1528905943.846657,2656,0.9163585901260376
1528905964.349446,2679,0.9289617538452148
1528905970.589868,2686,0.9775602221488953
1528905975.044695,2691,0.9476248621940613
1528905987.585786,2704,0.8732424378395081
1528905993.816426,2711,0.9110842943191528
1528906007.132536,2726,0.9331978559494019
1528906017.817946,2738,1.0381910800933838
1528906020.490188,2741,1.0349323749542236
1528906032.931985,2755,0.9784340858459473
1528906064.066827,2790,0.972306489944458
1528906064.95343,2791,0.933702826499939
1528906065.844854,2792,0.8237793445587158
1528906086.176317,2810,0.9874925017356873
1528906099.516566,2825,0.9265149831771851
1528906142.249438,2873,0.9509788751602173
1528906150.647886,2882,0.9661644697189331
1528906158.658502,2891,0.8686642646789551
1528906164.130308,2897,0.8521018028259277
1528906184.050442,2918,0.9376218318939209
1528906185.824339,2920,0.9851911067962646
1528906186.715457,2921,0.9338284730911255
1528906228.603801,2968,0.9940444231033325
1528906235.749192,2976,0.9537887573242188
1528906256.213746,2999,0.8245792388916016
1528906268.681754,3012,0.8651655912399292
1528906282.922913,3028,0.9756601452827454
1528906285.595758,3031,0.8996065855026245
1528906292.746694,3039,0.844348132610321
1528906295.415702,3042,0.8667736649513245
1528906316.781877,3066,1.0745643377304077
1528906320.353564,3070,0.9214622974395752
1528906322.119882,3072,0.9783439636230469
1528906347.105825,3100,0.9591705799102783
1528906368.489753,3123,0.8048871159553528
1528906381.849543,3138,0.9444889426231384
1528906388.957933,3146,0.8270267844200134
1528906393.420549,3151,0.8801904916763306
1528906397.869901,3156,0.9311404228210449
1528906403.202645,3162,0.933058500289917
1528906417.463132,3178,0.8966482877731323
1528906433.531399,3196,0.9004925489425659
1528906434.411622,3197,0.8577940464019775
1528906441.555891,3204,0.9918773174285889
1528906444.239946,3207,0.831119954586029
1528906465.612678,3231,0.8386529684066772
1528906474.501567,3241,0.9047261476516724
1528906477.163424,3244,1.0415058135986328
1528906478.054298,3245,0.9456698894500732
1528906479.834793,3247,0.9595057964324951
1528906480.732159,3248,0.9287893772125244
1528906502.949275,3273,0.9809229969978333
1528906510.947123,3282,0.817314624786377
1528906533.252001,3306,0.8232816457748413
1528906540.403676,3314,0.8184648752212524
1528906552.858629,3328,0.81298828125
1528906553.744603,3329,0.9426029920578003
1528906569.160906,3346,0.939589262008667
1528906594.96459,3375,1.0965564250946045
1528906596.755073,3377,0.8533556461334229
1528906605.68425,3387,0.9549872279167175
1528906621.786122,3404,0.8119335770606995
1528906626.252133,3409,0.9390144348144531
1528906646.120744,3431,0.8722907304763794
1528906653.239127,3439,1.034113883972168
1528906663.043755,3450,0.8814049959182739
1528906664.823761,3452,0.9960600733757019
1528906671.061672,3459,0.8794747591018677
1528906676.429482,3465,0.979058027267456
1528906682.660999,3472,0.8679671287536621
1528906688.052651,3478,1.0028767585754395
1528906690.718252,3481,0.9139232635498047
1528906705.848751,3498,0.8972943425178528
1528906721.450184,3510,0.9581586718559265
1528906724.171465,3513,0.9306572079658508
1528906744.699611,3536,0.9649950265884399
1528906746.478558,3538,0.882178544998169
1528906751.797521,3544,0.9498702883720398
1528906755.35623,3548,0.8842054009437561
1528906769.596051,3564,0.8707321882247925
1528906784.716967,3581,0.8762978315353394
1528906803.413376,3601,1.0316181182861328
1528906819.4699,3619,0.9727317690849304
1528906821.248094,3621,0.9051815271377563
1528906823.017692,3623,0.8631293773651123
1528906825.696886,3626,0.8875395059585571
1528906828.344901,3629,0.9129691123962402
1528906843.465904,3646,0.8691864609718323
1528906853.212794,3657,0.9406420588493347
1528906865.743463,3671,0.8787225484848022
1528906895.115527,3703,0.9441951513290405
1528906916.468569,3727,0.996768593788147
1528906920.038359,3731,0.9792338609695435
1528906921.812317,3733,0.8004769086837769
1528906927.147777,3739,0.9280799031257629
1528906929.963673,3742,0.8865584135055542
1528906939.760564,3753,0.931571900844574
1528906945.995865,3760,0.8806940317153931
1528906957.581775,3773,0.9147846698760986
1528906964.708317,3781,0.975792407989502
1528906976.288751,3794,0.7925354242324829
1528906980.747031,3799,0.9413313865661621
1528906995.911662,3815,0.8810210227966309
1528907000.336965,3820,0.8666967153549194
1528907002.127039,3822,0.8952637314796448
1528907011.012434,3832,0.9404671788215637
1528907014.589328,3836,0.893120527267456
1528907040.386357,3865,0.9104695320129395
1528907044.841383,3870,1.1140148639678955
1528907051.325185,3877,0.9248852729797363
1528907091.664831,3921,0.899442195892334
1528907098.810092,3929,0.9079278707504272
1528907105.097319,3936,0.9432690143585205
1528907108.669429,3940,0.8411288261413574
1528907118.565165,3951,0.9278020858764648
1528907123.895217,3957,0.9210183024406433
1528907129.237847,3963,0.9248874187469482
1528907148.941857,3985,0.9172898530960083
1528907158.816305,3996,0.8276890516281128
1528907164.13325,4001,0.9116325974464417
1528907172.477957,4010,0.926277756690979
1528907173.367798,4011,0.8242027759552002
1528907184.048686,4023,1.013744831085205
1528907193.829821,4034,0.9031211137771606
1528907196.492067,4037,1.0350382328033447
1528907247.21214,4094,1.0144991874694824
1528907251.669767,4099,1.001954436302185
1528907252.56415,4100,1.0435271263122559
1528907262.463112,4110,0.8864145278930664
1528907327.548908,4183,0.8417412042617798
1528907337.341876,4194,0.9306342601776123
1528907338.230447,4195,1.05466890335083
1528907340.025158,4197,0.8604719042778015
1528907341.792481,4199,0.921725869178772
1528907345.369976,4202,0.9125946760177612
1528907346.259976,4203,0.9561792612075806
1528907371.962472,4228,1.0222022533416748
1528907376.426335,4233,0.978929877281189
1528907379.10207,4236,0.9348123073577881
1528907386.25762,4244,0.9494630098342896
1528907404.036021,4264,0.8213719129562378
1528907406.705301,4267,0.9459778666496277
1528907407.597315,4268,0.9063687324523926
1528907421.083126,4283,0.8590737581253052
1528907435.388334,4299,1.000882625579834
1528907441.618389,4305,0.9711127281188965
1528907445.174169,4309,0.8932168483734131
1528907453.194756,4318,0.9351231455802917
1528907454.985119,4320,1.0316989421844482
1528907463.01706,4329,0.8446251153945923
1528907466.582364,4333,0.7738301157951355
1528907476.37332,4344,0.7679936289787292
1528907499.632064,4370,1.0763163566589355
1528907507.672494,4379,1.0260722637176514
1528907521.014419,4394,1.1462266445159912
1528907528.260906,4401,1.204178810119629
1528907533.589371,4407,1.0113173723220825
1528907537.131063,4411,1.145301342010498
1528907538.026583,4412,0.9878988265991211
1528907554.956448,4431,1.0890111923217773
1528907557.644392,4434,1.1260251998901367
1528907589.698225,4470,1.200211763381958
1528907595.396869,4476,0.9655411839485168
1528907608.841011,4491,1.1040207147598267
1528907610.667165,4493,1.0328471660614014
1528907627.126402,4510,0.9532787203788757
1528907628.013528,4511,0.9676475524902344
1528907644.95517,4530,1.0514304637908936
1528907645.837717,4531,0.9814767837524414
1528907648.501094,4534,0.9790126085281372
1528907656.52157,4543,0.9862797856330872
1528907666.310279,4554,1.0686724185943604
1528907688.570322,4579,1.1740615367889404
1528907691.245755,4582,0.9527212381362915
1528907701.02512,4593,0.9781198501586914
1528907703.697829,4596,0.9919208288192749
1528907705.467453,4598,0.8571903109550476
1528907707.253719,4600,0.8698995113372803
1528907734.356279,4629,0.9251590967178345
1528907753.029331,4650,1.0666192770004272
1528907759.304777,4657,0.8915647268295288
1528907766.408831,4665,0.9756951928138733
1528907769.964146,4669,0.9704175591468811
1528907776.196752,4676,1.1398627758026123
1528907777.080474,4677,0.9826602935791016
1528907777.978027,4678,1.0328084230422974
1528907786.845904,4688,0.9398677349090576
1528907810.834948,4714,1.0549769401550293
1528907815.275448,4719,1.0276098251342773
1528907829.521425,4735,0.809761643409729
1528907839.627003,4746,1.134064793586731
1528907843.178581,4750,0.9402633905410767
1528907844.06568,4751,0.9664182662963867
1528907851.212688,4759,1.057975172996521
1528907856.5434,4765,0.9686771035194397
1528907859.227563,4768,0.9351108074188232
1528907867.230311,4777,0.9646422863006592
1528907870.78675,4781,0.9635503888130188
1528907876.992243,4788,1.0747389793395996
1528907877.871088,4789,0.9252409934997559
1528907883.189281,4795,1.0337684154510498
1528907889.651044,4801,0.9403195381164551
1528907891.730866,4803,0.8766012787818909
1528907894.391669,4806,0.992905855178833
1528907925.533291,4841,1.0056841373443604
1528907936.185422,4853,0.9462891817092896
1528907953.755503,4872,0.8292679786682129
1528907974.25267,4895,0.979020893573761
1528907996.042174,4915,0.8924158811569214
1528908017.403623,4939,1.0581438541412354
1528908020.091106,4942,1.1225340366363525
1528908031.643594,4955,0.8882251381874084
1528908038.757194,4963,0.978512167930603
1528908046.748084,4972,0.9068768620491028
1528908049.420798,4975,0.9535539150238037
1528908051.186514,4977,0.9119375348091125
1528908052.074527,4978,0.9356701374053955
1528908092.125758,5022,1.0355759859085083
1528908097.445626,5028,1.0682201385498047
1528908100.123331,5031,0.835858166217804
1528908106.353544,5038,0.9146555066108704
1528908117.907164,5051,0.8436614871025085
1528908119.681171,5053,0.9105600118637085
1528908120.565817,5054,1.001817226409912
1528908126.798987,5061,0.975883960723877
1528908143.019589,5079,0.9701799750328064
1528908164.350808,5102,0.8917533159255981
1528908168.77699,5107,0.9133098721504211
1528908186.525113,5127,0.9339321255683899
1528908188.303756,5129,0.9594836235046387
1528908193.630418,5135,1.074467658996582
1528908216.760681,5161,0.9855660200119019
1528908221.212705,5166,0.839925229549408
1528908236.297542,5183,0.9196244478225708
1528908253.550778,5201,0.9802371263504028
1528908260.652378,5209,0.8852051496505737
1528908284.747555,5236,0.8416169881820679
1528908288.299858,5240,0.8185971975326538
1528908312.368777,5267,1.0121818780899048
1528908332.833638,5290,0.8751076459884644
1528908359.51741,5319,0.9875889420509338
1528908369.3043,5330,1.1808199882507324
1528908383.695358,5346,0.876520037651062
1528908396.180204,5360,0.9765769839286804
1528908397.073855,5361,0.9143813252449036
1528908414.885196,5381,0.8718240261077881
1528908437.673336,5405,0.9256216287612915
1528908451.961909,5421,0.9356402158737183
1528908468.885279,5440,1.0024231672286987
1528908471.556294,5443,0.9056581258773804
1528908476.00599,5448,0.946738600730896
1528908509.461497,5485,0.9275097846984863
1528908515.775384,5492,1.0648458003997803
1528908519.331631,5496,0.9911134839057922
1528908525.810426,5502,0.8814146518707275
1528908531.163433,5508,0.9421758055686951
1528908538.270353,5516,0.9542891979217529
1528908540.064177,5518,0.9117753505706787
1528908561.478376,5542,0.897607684135437
1528908568.582552,5550,0.979241132736206
1528908583.71757,5567,0.9763021469116211
1528908589.922349,5574,0.9376741647720337
1528908600.623039,5586,0.878625214099884
1528908602.413239,5588,0.9506458044052124
1528908607.770264,5594,0.8160221576690674
1528908619.283018,5606,0.8916568756103516
1528908626.896022,5611,0.8945237398147583
1528908635.773635,5621,1.0195088386535645
1528908644.639606,5631,0.9973180890083313
1528908669.504262,5659,1.1449862718582153
1528908671.302809,5661,1.1336003541946411
1528908674.862908,5665,1.1880230903625488
1528908688.213203,5680,1.1528356075286865
1528908725.643486,5721,1.3050501346588135
1528908728.327841,5724,1.1279058456420898
1528908744.511713,5742,1.0465753078460693
1528908760.57195,5760,1.2208614349365234
1528908775.684609,5777,1.2761118412017822
1528908778.35417,5780,0.9504479169845581
1528908782.799091,5785,1.127483606338501
1528908787.245433,5790,1.09531831741333
1528908804.183512,5808,1.2020583152770996
1528908805.080981,5809,1.0037117004394531
1528908820.203082,5826,1.0817186832427979
1528908822.897143,5829,1.0405795574188232
1528908829.131672,5836,1.0816706418991089
1528908853.493329,5863,1.1864014863967896
1528908855.272145,5865,1.0802278518676758
1528908861.517297,5872,1.1877920627593994
1528908877.504305,5890,1.0775642395019531
1528908885.510487,5899,0.9319027662277222
1528908894.450236,5908,0.9695479869842529
1528908903.547801,5918,1.0556385517120361
1528908913.411088,5929,0.9763829708099365
1528908918.002545,5934,0.9375953078269958
1528908934.948439,5953,1.043182373046875
1528908939.425476,5958,0.8611450791358948
1528908941.201658,5960,1.028045892715454
1528908944.748023,5964,1.2374061346054077
1528908952.741608,5973,0.9874283075332642
1528908968.759988,5991,1.045579195022583
1528908987.438886,6011,0.9263412952423096
1528908991.905432,6016,0.9193457365036011
1528908999.895332,6025,0.9951392412185669
1528909005.237826,6031,0.9046779870986938
1528909009.689971,6036,1.095999002456665
1528909012.372253,6039,1.1474864482879639
1528909031.952237,6061,1.0911318063735962
1528909048.138131,6079,0.8801148533821106
1528909051.711456,6083,0.9268819093704224
1528909056.130415,6088,0.9736355543136597
1528909071.340165,6104,0.8340465426445007
1528909073.11817,6106,0.7854401469230652
1528909087.397892,6122,0.8295542597770691
1528909089.181503,6124,0.7656204700469971
1528909094.914896,6130,0.6937787532806396
1528909096.700296,6132,0.7985575199127197
1528909098.480586,6134,0.6920216083526611
1528909109.170351,6146,0.6776770353317261
1528909110.962179,6148,0.7855256199836731
1528909112.73246,6150,0.754283607006073
1528909133.24559,6173,0.7384850382804871
1528909141.272777,6182,0.6892451047897339
1528909143.932356,6185,0.6967378854751587
1528909159.522832,6201,0.8218914270401001
1528909169.31355,6212,0.7350280284881592
1528909171.089144,6214,0.7176355123519897
1528909176.448649,6220,0.8360810279846191
1528909188.000837,6233,0.7449207901954651
1528909192.453718,6238,0.7169843912124634
1528909198.699966,6245,0.7373702526092529
1528909204.033856,6251,0.8059459924697876
1528909215.668169,6264,0.6760417222976685
1528909238.832677,6290,0.5535436272621155
1528909263.393652,6313,0.5592194199562073
1528909266.962156,6317,0.5554684400558472
1528909267.848188,6318,0.5401890277862549
1528909274.065368,6325,0.41665953397750854
1528909289.171364,6342,0.38096046447753906
1528909298.987205,6353,0.3905462920665741
1528909308.781345,6364,0.33213040232658386
1528909315.009144,6371,0.3359677791595459
1528909320.367254,6377,0.4015108048915863
1528909342.868406,6401,0.3411642014980316
1528909391.931462,6456,0.3174772560596466
1528909395.773707,6460,0.3400794267654419
1528909407.333292,6473,0.2914581894874573
1528909420.994809,6488,0.3284730911254883
1528909428.113545,6496,0.30911457538604736
1528909429.012846,6497,0.2989131808280945
1528909433.641251,6501,0.30713313817977905
1528909442.575112,6511,0.3326614201068878
1528909451.50768,6521,0.3672928214073181
1528909452.399359,6522,0.3231077790260315
1528909453.288161,6523,0.3125513195991516
1528909460.409569,6531,0.22271353006362915
1528909478.223395,6551,0.2944391369819641
1528909499.58351,6575,0.3135529160499573
1528909505.796023,6582,0.2819886803627014
1528909508.474888,6585,0.3277909755706787
1528909517.406688,6595,0.271490216255188
1528909526.934016,6604,0.30799421668052673
1528909529.595691,6607,0.2682882845401764
1528909538.48851,6617,0.3136601746082306
1528909542.929997,6622,0.24576173722743988
1528909574.946538,6658,0.2830294370651245
1528909583.310429,6667,0.2301633656024933
1528909585.094157,6669,0.2317829579114914
1528909588.679434,6673,0.2292492687702179
1528909594.015632,6679,0.20993438363075256
1528909596.694324,6682,0.24795936048030853
1528909602.889311,6689,0.24101939797401428
1528909609.993994,6697,0.23017334938049316
1528909612.666035,6700,0.2714855670928955
1528909620.810301,6708,0.19216522574424744
1528909624.360646,6712,0.2503581941127777
1528909648.324901,6739,0.24402475357055664
1528909651.90072,6743,0.20127518475055695
1528909661.715432,6754,0.21889552474021912
1528909671.503444,6765,0.19570334255695343
1528909682.204768,6777,0.19687142968177795
1528909719.87374,6818,0.21296441555023193
1528909733.192701,6833,0.22346064448356628
1528909745.729128,6847,0.24268190562725067
1528909753.011957,6855,0.22931155562400818
1528909765.586545,6869,0.2557719349861145
1528909766.48596,6870,0.2604295015335083
1528909790.054426,6896,0.21054494380950928
1528909803.773994,6910,0.1878279149532318
1528909826.87244,6935,0.27063116431236267
1528909842.058713,6952,0.20494332909584045
1528909852.759448,6964,0.21128930151462555
1528909855.435734,6967,0.19629168510437012
1528909860.79084,6973,0.1873554140329361
1528909876.930057,6991,0.2483309954404831
1528909878.704977,6993,0.3178456425666809
1528909899.287154,7011,0.16723793745040894
1528909902.875139,7015,0.27472561597824097
1528909925.152986,7040,0.272273451089859
1528909931.39707,7047,0.19777736067771912
1528909942.94936,7060,0.14331504702568054
1528909948.286263,7066,0.1730756163597107
1528909971.436818,7092,0.18081992864608765
1528909985.913043,7107,0.163899764418602
1528909993.071155,7115,0.17397451400756836
1528909993.974045,7116,0.20053249597549438
1528910013.609938,7138,0.16398775577545166
1528910017.172871,7142,0.17266631126403809
1528910029.660571,7156,0.1819693148136139
1528910040.344699,7168,0.16812346875667572
1528910041.233902,7169,0.1885545551776886
1528910047.486739,7176,0.17187966406345367
1528910060.203933,7190,0.1704304963350296
1528910065.649918,7196,0.20168879628181458
1528910074.882429,7205,0.1857006996870041
1528910082.987652,7214,0.17895066738128662
1528910084.776827,7216,0.18422825634479523
1528910085.684726,7217,0.19376851618289948
1528910102.798011,7236,0.3039431571960449
1528910105.5045,7239,0.27881261706352234
1528910113.621253,7248,0.11760985851287842
1528910125.367271,7261,0.23425725102424622
1528910146.876667,7285,0.17530006170272827
1528910162.207173,7301,0.1840268075466156
1528910172.032356,7312,0.176993727684021
1528910188.03166,7330,0.15656962990760803
1528910196.928369,7340,0.17133773863315582
1528910197.809442,7341,0.15663841366767883
1528910203.148846,7347,0.16528432071208954
1528910209.375974,7354,0.16411179304122925
1528910212.931056,7358,0.16949042677879333
1528910213.816986,7359,0.17716075479984283
1528910214.713336,7360,0.17172855138778687
1528910234.318971,7382,0.13938400149345398
1528910235.215625,7383,0.15074500441551208
1528910238.793754,7387,0.1602834165096283
1528910240.569493,7389,0.15638944506645203
1528910248.617412,7398,0.16019174456596375
1528910253.27832,7402,0.24313108623027802
1528910279.156988,7431,0.12226366251707077
1528910280.048077,7432,0.1387656033039093
1528910288.109895,7441,0.1636429727077484
1528910290.788855,7444,0.13786718249320984
1528910297.020826,7451,0.18203657865524292
1528910306.214543,7461,0.14874234795570374
1528910307.112239,7462,0.13149237632751465
1528910308.891692,7464,0.15564510226249695
1528910313.366939,7469,0.1883900761604309
1528910318.693796,7475,0.19254733622074127
1528910322.354518,7479,0.17621935904026031
1528910324.167849,7481,0.18725013732910156
1528910338.595515,7497,0.1941690593957901
1528910345.017117,7503,0.1485542505979538
1528910345.917564,7504,0.2043396532535553
1528910353.038228,7512,0.15862533450126648
1528910369.988659,7531,0.13204850256443024
1528910385.161794,7548,0.15720856189727783
1528910408.287136,7574,0.19166117906570435
1528910429.082551,7597,0.1394624412059784
1528910441.770869,7610,0.18876782059669495
1528910444.444916,7613,0.20548604428768158
1528910472.093487,7644,0.14759376645088196
1528910472.984575,7645,0.14050647616386414
1528910488.427119,7662,0.12012980133295059
1528910497.331574,7672,0.1269855499267578
1528910499.990209,7675,0.16181115806102753
1528910501.777099,7677,0.1374758929014206
1528910511.56852,7688,0.1346740871667862
1528910516.900927,7694,0.15562327206134796
1528910519.614563,7697,0.1470101922750473
1528910524.242904,7701,0.15974020957946777
1528910544.019959,7719,0.15698173642158508
1528910544.918509,7720,0.14626652002334595
1528910548.466296,7724,0.19432473182678223
1528910551.132307,7727,0.15506312251091003
1528910552.917213,7729,0.1913858950138092
1528910565.408199,7743,0.1298772394657135
1528910568.967654,7747,0.12895271182060242
1528910578.73289,7758,0.18780025839805603
1528910581.385794,7761,0.20163321495056152
1528910599.196849,7781,0.19010376930236816
1528910606.319179,7789,0.15173083543777466
1528910615.198908,7799,0.16061320900917053
1528910627.002698,7811,0.1530674248933792
1528910647.473798,7834,0.15120841562747955
1528910651.942654,7839,0.13789938390254974
1528910667.463742,7856,0.114056795835495
1528910706.636741,7900,0.1664849817752838
1528910708.669976,7901,0.13289505243301392
1528910712.241952,7905,0.14000841975212097
1528910731.822486,7927,0.13818134367465973
1528910737.193693,7933,0.13579732179641724
1528910775.500553,7976,0.17504510283470154
1528910782.981708,7984,0.18217408657073975
1528910790.124877,7992,0.16972655057907104
1528910791.01014,7993,0.14439928531646729
1528910807.310079,8010,0.10217013955116272
1528910818.854623,8023,0.19538748264312744
1528910822.41659,8027,0.1775306910276413
1528910832.224221,8038,0.15399950742721558
1528910843.159931,8050,0.1709509789943695
1528910845.842528,8053,0.12204816937446594
1528910847.624919,8055,0.13721537590026855
1528910851.193295,8059,0.1287570297718048
1528910858.32341,8067,0.16729310154914856
1528910913.101651,8127,0.1870037317276001
1528910918.443584,8133,0.1452493816614151
1528910919.329119,8134,0.12470026314258575
1528910934.487056,8151,0.1736471951007843
1528910940.689721,8158,0.14254912734031677
1528910961.168671,8181,0.16908124089241028
1528910964.723956,8185,0.1437859982252121
1528910974.535543,8196,0.1334693431854248
1528910977.21233,8199,0.14240868389606476
1528910993.476089,8216,0.17494232952594757
1528910998.812277,8222,0.16314607858657837
1528911010.42712,8235,0.12720096111297607
1528911028.23134,8255,0.12319941073656082
1528911036.29796,8264,0.13090963661670685
1528911050.55041,8280,0.15464937686920166
1528911052.32606,8282,0.15013396739959717
1528911060.337499,8291,0.16593286395072937
1528911068.413971,8300,0.16253136098384857
1528911076.758765,8308,0.17190062999725342
1528911094.756306,8328,0.15035796165466309
1528911096.558482,8330,0.1380552053451538
1528911099.336376,8333,0.11037683486938477
1528911101.138703,8335,0.17209026217460632
1528911106.596323,8341,0.14425015449523926
1528911117.393638,8353,0.1421409249305725
1528911118.301004,8354,0.178171306848526
1528911124.63834,8361,0.132736474275589
1528911127.375837,8364,0.14461395144462585
1528911131.875784,8369,0.18339776992797852
1528911138.172618,8376,0.16152189671993256
1528911140.360395,8378,0.1608094573020935
1528911190.435248,8429,0.14223167300224304
1528911200.509789,8440,0.10438038408756256
1528911203.175551,8443,0.13453447818756104
1528911207.63344,8448,0.11073203384876251
1528911222.249889,8464,0.1202300637960434
1528911225.820001,8468,0.14989206194877625
1528911226.714444,8469,0.1622958928346634
1528911228.501482,8471,0.14210405945777893
1528911237.405314,8481,0.11942721903324127
1528911240.956213,8485,0.1660344898700714
1528911244.522168,8489,0.17824676632881165
1528911252.543748,8498,0.14856252074241638
1528911253.441802,8499,0.12440800666809082
1528911259.008073,8504,0.1569078117609024
1528911262.570849,8508,0.15939784049987793
1528911263.46335,8509,0.12104220688343048
1528911276.924142,8524,0.1281566172838211
1528911304.742808,8555,0.15842142701148987
1528911315.498986,8567,0.12824088335037231
1528911321.764833,8574,0.09603087604045868
1528911326.21341,8579,0.12655943632125854
1528911338.704057,8593,0.1512831151485443
1528911347.787308,8602,0.14037391543388367
1528911361.129675,8617,0.14711323380470276
1528911370.912532,8628,0.1391129195690155
1528911377.138639,8635,0.16502198576927185
1528911378.033256,8636,0.17312395572662354
1528911386.394118,8645,0.17805224657058716
1528911420.235145,8683,0.1685488522052765
1528911422.912155,8686,0.12822368741035461
1528911424.693701,8688,0.10703687369823456
1528911427.361911,8691,0.15973685681819916
1528911428.250719,8692,0.1338270604610443
1528911431.790536,8696,0.11672042310237885
1528911461.653196,8728,0.11874274909496307
1528911474.123265,8742,0.15956957638263702
1528911498.189586,8769,0.14653320610523224
1528911503.534534,8775,0.17237728834152222
1528911507.094353,8779,0.15013223886489868
1528911523.128879,8797,0.14840105175971985
1528911528.650619,8802,0.13930055499076843
1528911542.040676,8817,0.10267078876495361
1528911544.692136,8820,0.1257244050502777
1528911547.365174,8823,0.15090042352676392
1528911566.145297,8844,0.10565528273582458
1528911576.160997,8855,0.1418417990207672
1528911588.640542,8869,0.1242666095495224
1528911597.557133,8879,0.13830293715000153
1528911600.236061,8882,0.17273446917533875
1528911603.807892,8886,0.16067816317081451
1528911620.106375,8903,0.16178414225578308
1528911621.896971,8905,0.1380184292793274
1528911624.564079,8908,0.17503952980041504
1528911643.255731,8929,0.1502644121646881
1528911645.03792,8931,0.13696162402629852
1528911649.477985,8936,0.13054004311561584
1528911659.273677,8947,0.15590830147266388
1528911666.39503,8955,0.1648854911327362
1528911669.948,8959,0.12241256237030029
1528911685.640435,8976,0.11665661633014679
1528911690.981816,8982,0.1600233018398285
1528911699.870481,8992,0.1304863691329956
1528911701.653847,8994,0.17116931080818176
1528911706.998941,9000,0.1512044370174408
1528911712.576265,9005,0.1348501294851303
1528911717.027326,9010,0.13521930575370789
1528911719.698428,9013,0.12593141198158264
1528911733.015254,9028,0.1394331008195877
1528911733.904807,9029,0.1542053520679474
1528911758.040932,9056,0.13863110542297363
1528911765.141482,9064,0.17454776167869568
1528911774.041865,9074,0.14970320463180542
1528911783.833927,9085,0.1501200795173645
1528911803.979051,9106,0.11344759166240692
1528911822.586623,9123,0.16940715909004211
1528911823.472533,9124,0.14799350500106812
1528911851.939668,9156,0.14356178045272827
1528911852.824684,9157,0.14496636390686035
1528911858.181666,9163,0.15019884705543518
1528911905.52155,9215,0.17093029618263245
1528911907.337591,9217,0.17081394791603088
1528911916.273124,9227,0.12040196359157562
1528911922.513164,9234,0.12253778427839279
1528911946.619941,9261,0.10326994955539703
1528911965.324051,9282,0.13475197553634644
1528911974.217656,9292,0.14786753058433533
1528911989.901468,9308,0.09903770685195923
1528911991.68214,9310,0.12873706221580505
1528911993.45565,9312,0.14044900238513947
1528911997.902958,9317,0.12776876986026764
1528912026.39825,9349,0.1420971006155014
1528912030.855909,9354,0.1592390537261963
1528912040.648107,9365,0.16643762588500977
1528912041.533102,9366,0.13700401782989502
1528912042.81397,9367,0.1376628279685974
1528912045.480394,9370,0.1374131143093109
1528912084.863499,9413,0.23530635237693787
1528912087.522251,9416,0.1274590790271759
1528912105.598499,9436,0.15195387601852417
1528912110.93442,9442,0.2766092121601105
1528912111.835573,9443,0.18766093254089355
1528912135.318165,9469,0.1629907786846161
1528912141.558681,9476,0.13157182931900024
1528912147.774555,9483,0.16520780324935913
1528912178.514405,9516,0.12870308756828308
1528912198.130862,9538,0.1494569182395935
1528912199.035005,9539,0.0995182916522026
1528912207.007115,9548,0.1390613317489624
1528912213.241667,9555,0.1404958963394165
1528912215.922727,9558,0.12757618725299835
1528912222.175624,9565,0.14016208052635193
1528912225.041312,9568,0.14250697195529938
1528912241.955804,9587,0.14866946637630463
1528912244.624856,9590,0.17399340867996216
1528912255.577465,9601,0.14590616524219513
1528912265.358594,9612,0.1266711950302124
1528912274.253413,9622,0.15183547139167786
1528912276.019658,9624,0.10395784676074982
1528912276.907969,9625,0.12420842051506042
1528912279.587692,9628,0.1468421220779419
1528912301.183054,9652,0.1224660873413086
1528912305.619242,9657,0.14792662858963013
1528912306.49762,9658,0.1585431694984436
1528912310.031102,9662,0.1573941856622696
1528912326.951336,9681,0.15862703323364258
1528912335.781594,9691,0.13601437211036682
1528912342.857707,9699,0.11409293115139008
1528912354.540759,9711,0.12199191004037857
1528912390.074581,9751,0.15807604789733887
1528912398.059375,9760,0.1851559281349182
1528912398.948117,9761,0.16570952534675598
1528912404.641432,9767,0.12125258147716522
1528912406.401943,9769,0.14730040729045868
1528912414.374495,9778,0.15130102634429932
1528912446.375308,9813,0.1535346806049347
1528912474.878547,9841,0.13548527657985687
1528912477.534866,9844,0.16170910000801086
1528912480.190891,9847,0.13235439360141754
1528912488.173312,9856,0.16132599115371704
1528912513.083079,9884,0.1606433093547821
1528912535.76083,9908,0.11222497373819351
1528912544.677975,9918,0.18839658796787262
1528912593.463451,9973,0.12081564962863922
1528912598.777656,9979,0.13250428438186646
1528912602.414298,9983,0.1177915632724762
1528912605.075365,9986,0.16561591625213623
1528912614.795777,9997,0.1441573202610016
1528912631.77053,10015,0.17042425274848938
1528912636.193981,10020,0.12352587282657623
1528912663.934407,10051,0.13287846744060516
1528912668.400538,10056,0.14647570252418518
1528912669.288391,10057,0.15062656998634338
1528912671.073189,10059,0.10621700435876846
1528912681.773381,10071,0.19973540306091309
1528912683.554779,10073,0.16501262784004211
1528912694.248473,10085,0.14799128472805023
1528912703.095295,10095,0.14841073751449585
1528912715.651534,10108,0.14614816009998322
1528912720.046121,10113,0.158255934715271
1528912720.935757,10114,0.17952531576156616
1528912734.277123,10129,0.18625059723854065
1528912739.598825,10135,0.13995324075222015
1528912748.45729,10145,0.12373065948486328
1528912770.086397,10169,0.16428446769714355
1528912785.253066,10186,0.142790287733078
1528912792.37516,10194,0.1354462057352066
1528912805.873428,10208,0.15914377570152283
1528912833.725833,10239,0.12481537461280823
1528912839.915366,10246,0.1288062036037445
1528912842.579761,10249,0.14284971356391907
1528912849.672264,10257,0.13117702305316925
1528912863.874888,10273,0.45914798974990845
1528912867.420423,10277,1.1204874515533447
1528912871.853505,10282,1.1303982734680176
1528912873.623516,10284,0.9448963403701782
1528912875.397365,10286,0.8307632207870483
1528912878.055224,10289,0.73575758934021
1528912910.123974,10324,0.26582205295562744
1528912915.4442,10330,0.3078186810016632
1528912916.329929,10331,0.27606964111328125
1528912922.511916,10338,0.28094378113746643
1528912930.4814,10347,0.18612593412399292
1528912940.237363,10358,0.2730664014816284
1528912948.208939,10367,0.20841559767723083
1528912958.868781,10379,0.16584286093711853
1528912973.043528,10395,0.19498705863952637
1528912974.81708,10397,0.16069655120372772
1528912975.707428,10398,0.16486003994941711
1528912977.480095,10400,0.1960352659225464
1528912983.875671,10406,0.2100619077682495
1528912987.414699,10410,0.15075479447841644
1528912991.859497,10415,0.17801956832408905
1528912997.183579,10421,0.1867515742778778
1528913001.615359,10426,0.18955455720424652
1528913008.910464,10434,0.16538627445697784
1528913027.709323,10455,0.17142334580421448
1528913040.304141,10469,0.17393818497657776
1528913050.059897,10480,0.14377258718013763
1528913058.995724,10490,0.22905541956424713
1528913062.529844,10494,0.17238429188728333
1528913063.416336,10495,0.1744430959224701
1528913088.802836,10518,0.12788528203964233


==> Mp_run_.-tag-g_loss.csv <==
Wall time,Step,Value
1528903516.877411,19,4.548882007598877
1528903523.513161,25,4.620182514190674
1528903542.654718,43,3.9049835205078125
1528903545.829822,46,2.8355956077575684
1528903557.066298,57,2.4044883251190186
1528903572.590741,72,3.022426128387451
1528903575.5899,75,2.616863965988159
1528903595.670432,95,3.181823253631592
1528903658.097989,156,2.3610384464263916
1528903660.953622,159,3.125596046447754
1528903669.993813,168,2.820068836212158
1528903685.249393,184,2.1972997188568115
1528903687.290315,186,2.475701332092285
1528903731.167334,230,2.484008312225342
1528903735.82984,235,2.1134607791900635
1528903756.395927,256,1.8395240306854248
1528903761.043067,261,2.042959690093994
1528903767.621773,268,2.0102756023406982
1528903773.250075,274,1.9516112804412842
1528903806.651983,309,1.5011992454528809
1528903808.469012,311,2.141649007797241
1528903816.025538,319,1.5170402526855469
1528903835.537505,340,1.816124439239502
1528903842.878979,348,2.017879009246826
1528903861.312846,368,1.7613463401794434
1528903911.898146,422,1.987929105758667
1528903912.796471,423,1.5222091674804688
1528903931.144717,443,1.9695686101913452
1528903933.85154,446,1.7294650077819824
1528903947.620951,461,1.7971571683883667
1528903950.364115,464,1.5998026132583618
1528903951.264447,465,1.9114584922790527
1528903960.289316,475,1.9085168838500977
1528903977.573949,494,1.8914906978607178
1528903997.576601,515,1.541245937347412
1528904017.480376,537,2.0344464778900146
1528904041.835049,564,1.8337438106536865
1528904050.909075,574,1.7987067699432373
1528904056.451638,580,1.709388256072998
1528904062.910872,587,1.5454471111297607
1528904063.808524,588,1.4065123796463013
1528904094.257158,621,1.7956595420837402
1528904096.048908,623,1.3355456590652466
1528904107.044109,635,1.3060050010681152
1528904113.297654,642,1.279075026512146
1528904114.214724,643,1.7239468097686768
1528904116.003605,645,1.495625615119934
1528904118.711952,648,1.4608081579208374
1528904120.501357,650,1.6825695037841797
1528904131.214388,662,1.6914710998535156
1528904140.144082,672,1.7708852291107178
1528904183.200548,715,1.8049228191375732
1528904190.302278,723,1.6498334407806396
1528904197.423587,731,1.4293200969696045
1528904205.405885,740,1.537087321281433
1528904216.991868,753,1.6579248905181885
1528904220.548095,757,1.6956700086593628
1528904228.556198,766,1.6306079626083374
1528904232.10004,770,1.5190125703811646
1528904233.872972,772,1.7393608093261719
1528904235.649021,774,1.7130000591278076
1528904241.878608,781,1.642714262008667
1528904246.355163,786,1.6038358211517334
1528904248.130982,788,1.3761062622070312
1528904252.590749,793,1.5449525117874146
1528904254.373373,795,1.5238806009292603
1528904257.91612,799,1.3416262865066528
1528904262.423615,803,1.5945329666137695
1528904267.774772,809,1.5089960098266602
1528904268.659839,810,1.7739918231964111
1528904289.199979,833,1.5502444505691528
1528904292.765425,837,1.61526620388031
1528904322.164432,870,1.5285979509353638
1528904328.391113,877,1.9521204233169556
1528904333.748492,883,1.6930930614471436
1528904356.844179,908,1.5877488851547241
1528904358.61993,910,1.5966989994049072
1528904365.713413,918,1.6805410385131836
1528904378.18658,932,1.654354453086853
1528904388.095903,943,1.4205889701843262
1528904390.822826,946,1.490255355834961
1528904398.907964,955,1.7701085805892944
1528904406.059932,963,1.3683359622955322
1528904414.095946,972,1.5758024454116821
1528904414.996608,973,1.5323182344436646
1528904420.469961,979,1.5630910396575928
1528904421.379087,980,1.6334962844848633
1528904426.02851,985,1.4647682905197144
1528904444.168401,1003,1.362722635269165
1528904446.841171,1006,1.5270075798034668
1528904454.845576,1015,1.3987194299697876
1528904493.124244,1058,1.373816728591919
1528904498.454538,1064,1.4881494045257568
1528904501.108377,1067,1.4861116409301758
1528904502.884792,1069,1.6231340169906616
1528904506.4675,1073,1.5381499528884888
1528904511.824473,1079,1.6414910554885864
1528904516.284594,1084,1.4949389696121216
1528904525.442611,1094,1.4034693241119385
1528904530.792155,1100,1.7872841358184814
1528904536.163924,1105,1.5545653104782104
1528904545.055795,1115,1.426581621170044
1528904582.503627,1157,1.558940052986145
1528904586.057663,1161,1.362167477607727
1528904586.944936,1162,1.4716967344284058
1528904587.834777,1163,1.5152161121368408
1528904603.859505,1181,1.5964635610580444
1528904615.401501,1194,1.6579320430755615
1528904627.894928,1207,1.6049022674560547
1528904661.772158,1245,1.7392410039901733
1528904671.550547,1256,1.5114840269088745
1528904674.228081,1259,1.5301427841186523
1528904676.886195,1262,1.414149522781372
1528904694.6969,1282,1.538231611251831
1528904700.073492,1288,1.659360647201538
1528904706.318684,1295,1.3482558727264404
1528904712.568344,1301,1.493427038192749
1528904726.840793,1317,1.5690503120422363
1528904729.512961,1320,1.3895301818847656
1528904739.275742,1331,1.4300224781036377
1528904741.951525,1334,1.4504122734069824
1528904744.619991,1337,1.5440021753311157
1528904745.526209,1338,1.393913745880127
1528904788.363017,1386,1.5006980895996094
1528904791.030172,1389,1.4523941278457642
1528904793.690338,1392,1.592435598373413
1528904794.584156,1393,1.6502457857131958
1528904818.469287,1415,1.471405267715454
1528904829.158808,1427,1.7012205123901367
1528904838.033375,1437,1.8049232959747314
1528904841.590893,1441,1.6708393096923828
1528904863.82887,1466,1.8708946704864502
1528904864.718381,1467,1.8814234733581543
1528904874.497664,1478,1.8144841194152832
1528904881.61358,1486,1.8682464361190796
1528904887.254945,1492,2.1429965496063232
1528904916.563762,1524,1.8017935752868652
1528904920.115868,1528,1.7754969596862793
1528904942.568334,1553,1.6752543449401855
1528904956.986825,1569,1.487914800643921
1528904957.882804,1570,1.5537006855010986
1528904971.352551,1585,1.6200817823410034
1528904974.907976,1589,1.6364569664001465
1528904990.03502,1605,1.5589388608932495
1528904990.933127,1606,1.6110608577728271
1528905010.590387,1628,1.3945401906967163
1528905019.521637,1638,1.6874579191207886
1528905022.196228,1641,1.6319242715835571
1528905026.640475,1646,1.216032862663269
1528905029.300292,1649,1.3184384107589722
1528905047.081076,1669,1.7044286727905273
1528905059.551665,1683,1.6763945817947388
1528905067.856176,1692,1.8405182361602783
1528905071.423547,1696,1.3465697765350342
1528905073.205899,1698,1.8979740142822266
1528905074.983383,1700,1.4374630451202393
1528905078.554408,1703,1.462218165397644
1528905084.782643,1710,1.5119301080703735
1528905092.825269,1719,1.6933726072311401
1528905105.304063,1733,1.8145294189453125
1528905107.072773,1735,1.6077344417572021
1528905109.74111,1738,1.5326967239379883
1528905114.191912,1743,1.2700631618499756
1528905116.863481,1746,1.4771000146865845
1528905117.760701,1747,1.7015702724456787
1528905136.04555,1767,1.3939708471298218
1528905144.060045,1776,1.4397895336151123
1528905149.389174,1782,1.3331794738769531
1528905155.651098,1789,1.5247070789337158
1528905156.546742,1790,1.958289384841919
1528905164.553754,1799,1.2057162523269653
1528905171.704521,1806,1.4186919927597046
1528905190.806598,1827,1.4528672695159912
1528905194.367391,1831,1.4276889562606812
1528905203.258853,1841,1.630208969116211
1528905206.812463,1845,1.4780733585357666
1528905214.84496,1854,1.299903154373169
1528905226.392674,1867,1.252619743347168
1528905229.052977,1870,1.2541712522506714
1528905234.390233,1876,1.3856332302093506
1528905236.163538,1878,1.4963412284851074
1528905267.481045,1912,1.578847885131836
1528905272.881123,1918,1.4240645170211792
1528905288.397326,1935,1.5626602172851562
1528905297.286164,1945,1.454001545906067
1528905299.953929,1948,1.4951696395874023
1528905301.730597,1950,1.3641318082809448
1528905317.761114,1968,1.7518706321716309
1528905330.220874,1982,1.6245300769805908
1528905332.003052,1984,1.5424246788024902
1528905348.967073,2002,1.5492764711380005
1528905352.525105,2006,1.4267913103103638
1528905359.633975,2014,1.4639544486999512
1528905374.854761,2031,1.5531151294708252
1528905380.190292,2037,1.8191559314727783
1528905401.54551,2061,1.5348929166793823
1528905413.10386,2074,1.3711340427398682
1528905415.781662,2077,1.3606878519058228
1528905416.674911,2078,1.5799064636230469
1528905420.241149,2082,1.503042459487915
1528905423.799788,2086,1.6374801397323608
1528905427.364753,2090,1.7707633972167969
1528905433.620263,2097,1.5393950939178467
1528905451.330241,2112,1.5194813013076782
1528905481.519724,2146,1.3981661796569824
1528905485.29888,2150,1.6218879222869873
1528905491.525746,2157,1.8377816677093506
1528905499.537721,2166,1.3907703161239624
1528905519.093617,2188,1.6517884731292725
1528905520.882031,2190,1.404017448425293
1528905522.704525,2192,1.5274312496185303
1528905527.157841,2197,1.6616194248199463
1528905529.816778,2200,1.4072648286819458
1528905537.860065,2208,1.4452155828475952
1528905541.408764,2212,1.3794554471969604
1528905559.153052,2232,1.5173981189727783
1528905563.6069,2237,1.8011751174926758
1528905564.48799,2238,1.4305651187896729
1528905566.274984,2240,1.491823673248291
1528905568.950254,2243,1.355497121810913
1528905572.500958,2247,1.516205072402954
1528905573.396035,2248,1.4510254859924316
1528905579.63596,2255,1.5078389644622803
1528905582.2955,2258,1.610709309577942
1528905586.72734,2263,1.6453123092651367
1528905603.705055,2282,1.2926700115203857
1528905612.689899,2292,1.3062596321105957
1528905618.054053,2298,1.3562061786651611
1528905624.270784,2304,1.5652614831924438
1528905627.833376,2308,1.563449501991272
1528905638.59004,2320,1.3956303596496582
1528905639.478365,2321,1.566476821899414
1528905663.628175,2346,1.4520528316497803
1528905672.550147,2355,1.748216152191162
1528905703.703719,2390,1.3312268257141113
1528905704.593075,2391,1.6536378860473633
1528905706.359352,2393,1.4356434345245361
1528905746.449237,2437,1.6094131469726562
1528905753.587849,2445,1.7169641256332397
1528905759.820888,2452,1.7146995067596436
1528905761.594232,2454,1.7784324884414673
1528905763.374488,2456,1.3438572883605957
1528905767.806509,2461,1.4648795127868652
1528905790.073463,2486,1.3987512588500977
1528905790.959347,2487,1.3188217878341675
1528905799.864983,2497,1.7171660661697388
1528905801.648768,2499,1.3538621664047241
1528905806.986805,2504,1.5487977266311646
1528905819.465428,2518,1.256115198135376
1528905824.814369,2524,1.615357518196106
1528905833.068293,2533,1.641149878501892
1528905846.594012,2548,1.1640515327453613
1528905850.151656,2552,1.6014397144317627
1528905851.946313,2554,1.6101388931274414
1528905874.258474,2579,1.5406941175460815
1528905894.744347,2601,1.2728331089019775
1528905900.096636,2607,1.4123969078063965
1528905915.423368,2624,1.4994962215423584
1528905920.743597,2630,1.3964906930923462
1528905921.631188,2631,1.643649935722351
1528905934.066359,2645,1.2821574211120605
1528905939.397342,2651,1.696692705154419
1528905943.846657,2656,1.5940760374069214
1528905964.349446,2679,1.7695720195770264
1528905970.589868,2686,1.6760692596435547
1528905975.044695,2691,1.627612829208374
1528905987.585786,2704,1.4808149337768555
1528905993.816426,2711,1.296423316001892
1528906007.132536,2726,1.6293760538101196
1528906017.817946,2738,1.5425536632537842
1528906020.490188,2741,1.5539114475250244
1528906032.931985,2755,1.5891289710998535
1528906064.066827,2790,1.7772109508514404
1528906064.95343,2791,1.7162281274795532
1528906065.844854,2792,1.5523834228515625
1528906086.176317,2810,1.46156644821167
1528906099.516566,2825,1.6163846254348755
1528906142.249438,2873,1.2762287855148315
1528906150.647886,2882,1.5170625448226929
1528906158.658502,2891,1.5861551761627197
1528906164.130308,2897,1.2465577125549316
1528906184.050442,2918,1.509568452835083
1528906185.824339,2920,1.8928372859954834
1528906186.715457,2921,1.6695762872695923
1528906228.603801,2968,1.7227097749710083
1528906235.749192,2976,1.5691790580749512
1528906256.213746,2999,1.5526823997497559
1528906268.681754,3012,1.550751805305481
1528906282.922913,3028,1.5438427925109863
1528906285.595758,3031,1.3571079969406128
1528906292.746694,3039,1.4985992908477783
1528906295.415702,3042,1.6454477310180664
1528906316.781877,3066,2.0747275352478027
1528906320.353564,3070,1.5531656742095947
1528906322.119882,3072,1.3464043140411377
1528906347.105825,3100,1.463010549545288
1528906368.489753,3123,1.1984164714813232
1528906381.849543,3138,1.4930248260498047
1528906388.957933,3146,1.326230525970459
1528906393.420549,3151,1.4707931280136108
1528906397.869901,3156,1.5643787384033203
1528906403.202645,3162,1.3783180713653564
1528906417.463132,3178,1.5198112726211548
1528906433.531399,3196,1.4847017526626587
1528906434.411622,3197,1.7286131381988525
1528906441.555891,3204,1.3570904731750488
1528906444.239946,3207,1.4014644622802734
1528906465.612678,3231,1.602293848991394
1528906474.501567,3241,1.5621951818466187
1528906477.163424,3244,1.5047478675842285
1528906478.054298,3245,1.730712652206421
1528906479.834793,3247,1.7815239429473877
1528906480.732159,3248,1.5181963443756104
1528906502.949275,3273,1.6999180316925049
1528906510.947123,3282,1.4190011024475098
1528906533.252001,3306,1.3411279916763306
1528906540.403676,3314,1.4928315877914429
1528906552.858629,3328,1.376457929611206
1528906553.744603,3329,1.3737550973892212
1528906569.160906,3346,1.8175842761993408
1528906594.96459,3375,1.8898508548736572
1528906596.755073,3377,1.5735514163970947
1528906605.68425,3387,1.646672010421753
1528906621.786122,3404,1.1556603908538818
1528906626.252133,3409,1.373450756072998
1528906646.120744,3431,1.5074917078018188
1528906653.239127,3439,1.5543670654296875
1528906663.043755,3450,1.9636319875717163
1528906664.823761,3452,1.8801162242889404
1528906671.061672,3459,1.6128672361373901
1528906676.429482,3465,1.62961745262146
1528906682.660999,3472,1.616884469985962
1528906688.052651,3478,1.4453544616699219
1528906690.718252,3481,1.4458770751953125
1528906705.848751,3498,1.5322120189666748
1528906721.450184,3510,1.4379420280456543
1528906724.171465,3513,1.6158525943756104
1528906744.699611,3536,1.4497336149215698
1528906746.478558,3538,1.5833942890167236
1528906751.797521,3544,1.522287130355835
1528906755.35623,3548,1.702432632446289
1528906769.596051,3564,1.2825826406478882
1528906784.716967,3581,1.2326146364212036
1528906803.413376,3601,1.979980230331421
1528906819.4699,3619,1.8894996643066406
1528906821.248094,3621,1.657945990562439
1528906823.017692,3623,1.630845546722412
1528906825.696886,3626,1.6289538145065308
1528906828.344901,3629,1.548330307006836
1528906843.465904,3646,1.5945301055908203
1528906853.212794,3657,1.8602731227874756
1528906865.743463,3671,1.753743290901184
1528906895.115527,3703,1.4934111833572388
1528906916.468569,3727,1.4981755018234253
1528906920.038359,3731,1.5262888669967651
1528906921.812317,3733,1.3710023164749146
1528906927.147777,3739,1.6129529476165771
1528906929.963673,3742,1.825238823890686
1528906939.760564,3753,1.5810894966125488
1528906945.995865,3760,1.379738450050354
1528906957.581775,3773,1.5411627292633057
1528906964.708317,3781,1.4331395626068115
1528906976.288751,3794,1.3956316709518433
1528906980.747031,3799,1.513814926147461
1528906995.911662,3815,1.4714257717132568
1528907000.336965,3820,1.3330241441726685
1528907002.127039,3822,2.079089879989624
1528907011.012434,3832,1.765496015548706
1528907014.589328,3836,1.7030775547027588
1528907040.386357,3865,1.3878145217895508
1528907044.841383,3870,1.952075719833374
1528907051.325185,3877,1.5961294174194336
1528907091.664831,3921,1.556325912475586
1528907098.810092,3929,1.7118345499038696
1528907105.097319,3936,1.6942038536071777
1528907108.669429,3940,1.4941577911376953
1528907118.565165,3951,1.772439956665039
1528907123.895217,3957,1.5199599266052246
1528907129.237847,3963,1.5242893695831299
1528907148.941857,3985,1.661521077156067
1528907158.816305,3996,1.5262590646743774
1528907164.13325,4001,1.476445198059082
1528907172.477957,4010,1.5772336721420288
1528907173.367798,4011,1.5531444549560547
1528907184.048686,4023,1.9141221046447754
1528907193.829821,4034,2.271188259124756
1528907196.492067,4037,2.0690433979034424
1528907247.21214,4094,1.7076399326324463
1528907251.669767,4099,1.3526476621627808
1528907252.56415,4100,1.6776692867279053
1528907262.463112,4110,1.1531615257263184
1528907327.548908,4183,1.3191560506820679
1528907337.341876,4194,1.4030301570892334
1528907338.230447,4195,1.748133659362793
1528907340.025158,4197,1.2643845081329346
1528907341.792481,4199,1.9990118741989136
1528907345.369976,4202,1.7131949663162231
1528907346.259976,4203,1.6339932680130005
1528907371.962472,4228,1.8318042755126953
1528907376.426335,4233,1.6237066984176636
1528907379.10207,4236,1.5599496364593506
1528907386.25762,4244,1.6091917753219604
1528907404.036021,4264,1.584701657295227
1528907406.705301,4267,1.4917879104614258
1528907407.597315,4268,1.7846240997314453
1528907421.083126,4283,1.3681873083114624
1528907435.388334,4299,1.6153874397277832
1528907441.618389,4305,1.4289865493774414
1528907445.174169,4309,1.1691410541534424
1528907453.194756,4318,1.6454532146453857
1528907454.985119,4320,1.3938093185424805
1528907463.01706,4329,1.2035380601882935
1528907466.582364,4333,1.3009469509124756
1528907476.37332,4344,1.49131178855896
1528907499.632064,4370,3.3114819526672363
1528907507.672494,4379,2.108140707015991
1528907521.014419,4394,2.0196263790130615
1528907528.260906,4401,2.28157377243042
1528907533.589371,4407,2.23635196685791
1528907537.131063,4411,1.9885008335113525
1528907538.026583,4412,1.658738613128662
1528907554.956448,4431,2.415632486343384
1528907557.644392,4434,2.132065773010254
1528907589.698225,4470,1.9027187824249268
1528907595.396869,4476,3.220362424850464
1528907608.841011,4491,2.005746841430664
1528907610.667165,4493,2.3717634677886963
1528907627.126402,4510,1.856332540512085
1528907628.013528,4511,2.1822495460510254
1528907644.95517,4530,2.072434186935425
1528907645.837717,4531,1.6501688957214355
1528907648.501094,4534,2.0335350036621094
1528907656.52157,4543,1.905961275100708
1528907666.310279,4554,2.1369218826293945
1528907688.570322,4579,2.1304500102996826
1528907691.245755,4582,2.542229175567627
1528907701.02512,4593,1.8943171501159668
1528907703.697829,4596,2.065248489379883
1528907705.467453,4598,1.8548200130462646
1528907707.253719,4600,2.655620813369751
1528907734.356279,4629,1.9113446474075317
1528907753.029331,4650,2.34782075881958
1528907759.304777,4657,1.8734549283981323
1528907766.408831,4665,2.1356449127197266
1528907769.964146,4669,2.1479859352111816
1528907776.196752,4676,2.0592172145843506
1528907777.080474,4677,2.061197280883789
1528907777.978027,4678,2.3723244667053223
1528907786.845904,4688,2.9318554401397705
1528907810.834948,4714,2.36130952835083
1528907815.275448,4719,2.1635689735412598
1528907829.521425,4735,1.6574739217758179
1528907839.627003,4746,2.3691301345825195
1528907843.178581,4750,1.9879711866378784
1528907844.06568,4751,1.8603880405426025
1528907851.212688,4759,2.4288687705993652
1528907856.5434,4765,2.069309949874878
1528907859.227563,4768,2.077897310256958
1528907867.230311,4777,2.130871534347534
1528907870.78675,4781,2.1059417724609375
1528907876.992243,4788,2.2957611083984375
1528907877.871088,4789,2.083174705505371
1528907883.189281,4795,2.18373441696167
1528907889.651044,4801,2.128262758255005
1528907891.730866,4803,2.16483473777771
1528907894.391669,4806,2.09517502784729
1528907925.533291,4841,2.0883007049560547
1528907936.185422,4853,1.9614232778549194
1528907953.755503,4872,2.2089991569519043
1528907974.25267,4895,2.042248249053955
1528907996.042174,4915,2.212186813354492
1528908017.403623,4939,2.2262661457061768
1528908020.091106,4942,2.2276861667633057
1528908031.643594,4955,2.3126156330108643
1528908038.757194,4963,1.980648159980774
1528908046.748084,4972,1.9503047466278076
1528908049.420798,4975,2.0266683101654053
1528908051.186514,4977,2.28533673286438
1528908052.074527,4978,2.3925869464874268
1528908092.125758,5022,2.3900585174560547
1528908097.445626,5028,2.43412709236145
1528908100.123331,5031,2.091387987136841
1528908106.353544,5038,2.368530750274658
1528908117.907164,5051,2.128244161605835
1528908119.681171,5053,2.0369768142700195
1528908120.565817,5054,2.2447986602783203
1528908126.798987,5061,2.1698708534240723
1528908143.019589,5079,2.0366768836975098
1528908164.350808,5102,2.26291561126709
1528908168.77699,5107,2.17936110496521
1528908186.525113,5127,2.277789354324341
1528908188.303756,5129,2.273897171020508
1528908193.630418,5135,2.2592267990112305
1528908216.760681,5161,2.3436713218688965
1528908221.212705,5166,2.144866704940796
1528908236.297542,5183,2.200503349304199
1528908253.550778,5201,2.210622787475586
1528908260.652378,5209,2.1653780937194824
1528908284.747555,5236,2.0390939712524414
1528908288.299858,5240,2.074319839477539
1528908312.368777,5267,2.2842912673950195
1528908332.833638,5290,2.145434856414795
1528908359.51741,5319,2.3030848503112793
1528908369.3043,5330,2.5139389038085938
1528908383.695358,5346,2.159689426422119
1528908396.180204,5360,2.230698347091675
1528908397.073855,5361,2.203754186630249
1528908414.885196,5381,2.242780923843384
1528908437.673336,5405,2.192328453063965
1528908451.961909,5421,2.2669272422790527
1528908468.885279,5440,2.273702621459961
1528908471.556294,5443,2.197601318359375
1528908476.00599,5448,2.1572132110595703
1528908509.461497,5485,2.449864387512207
1528908515.775384,5492,2.533952474594116
1528908519.331631,5496,2.596667766571045
1528908525.810426,5502,1.9956419467926025
1528908531.163433,5508,2.276165008544922
1528908538.270353,5516,2.0651228427886963
1528908540.064177,5518,1.9757733345031738
1528908561.478376,5542,2.2674612998962402
1528908568.582552,5550,2.0904595851898193
1528908583.71757,5567,2.497565269470215
1528908589.922349,5574,2.2400755882263184
1528908600.623039,5586,2.1010024547576904
1528908602.413239,5588,2.2907395362854004
1528908607.770264,5594,2.188911199569702
1528908619.283018,5606,2.0938620567321777
1528908626.896022,5611,2.436023712158203
1528908635.773635,5621,2.289186954498291
1528908644.639606,5631,2.3679020404815674
1528908669.504262,5659,2.643004894256592
1528908671.302809,5661,2.39333438873291
1528908674.862908,5665,2.44480037689209
1528908688.213203,5680,2.60020112991333
1528908725.643486,5721,2.134856939315796
1528908728.327841,5724,2.173835039138794
1528908744.511713,5742,2.2051424980163574
1528908760.57195,5760,2.1907782554626465
1528908775.684609,5777,1.7762813568115234
1528908778.35417,5780,1.5743016004562378
1528908782.799091,5785,1.848998785018921
1528908787.245433,5790,1.4913511276245117
1528908804.183512,5808,1.6407051086425781
1528908805.080981,5809,1.518822431564331
1528908820.203082,5826,1.649550199508667
1528908822.897143,5829,1.4737906455993652
1528908829.131672,5836,1.3226596117019653
1528908853.493329,5863,1.9456599950790405
1528908855.272145,5865,1.3470077514648438
1528908861.517297,5872,1.7182395458221436
1528908877.504305,5890,1.3513679504394531
1528908885.510487,5899,1.7249990701675415
1528908894.450236,5908,1.8233447074890137
1528908903.547801,5918,1.6007158756256104
1528908913.411088,5929,1.2166223526000977
1528908918.002545,5934,1.8925318717956543
1528908934.948439,5953,1.281785488128662
1528908939.425476,5958,1.9230687618255615
1528908941.201658,5960,1.6324093341827393
1528908944.748023,5964,1.7389532327651978
1528908952.741608,5973,1.8884998559951782
1528908968.759988,5991,1.728546380996704
1528908987.438886,6011,1.4116287231445312
1528908991.905432,6016,1.4811469316482544
1528908999.895332,6025,1.5878647565841675
1528909005.237826,6031,1.251670241355896
1528909009.689971,6036,1.8709633350372314
1528909012.372253,6039,1.7165205478668213
1528909031.952237,6061,1.7689088582992554
1528909048.138131,6079,1.5267760753631592
1528909051.711456,6083,1.6209720373153687
1528909056.130415,6088,1.3787776231765747
1528909071.340165,6104,1.5440583229064941
1528909073.11817,6106,1.2946226596832275
1528909087.397892,6122,1.5322239398956299
1528909089.181503,6124,1.51735520362854
1528909094.914896,6130,1.3791999816894531
1528909096.700296,6132,1.405182123184204
1528909098.480586,6134,1.4409630298614502
1528909109.170351,6146,1.3108127117156982
1528909110.962179,6148,1.264348030090332
1528909112.73246,6150,1.4418985843658447
1528909133.24559,6173,1.3888452053070068
1528909141.272777,6182,1.3450936079025269
1528909143.932356,6185,1.3769890069961548
1528909159.522832,6201,1.2456268072128296
1528909169.31355,6212,1.4970715045928955
1528909171.089144,6214,1.1517387628555298
1528909176.448649,6220,1.2038168907165527
1528909188.000837,6233,1.488858699798584
1528909192.453718,6238,1.3046225309371948
1528909198.699966,6245,1.2985613346099854
1528909204.033856,6251,1.5302430391311646
1528909215.668169,6264,1.127553105354309
1528909238.832677,6290,1.1831450462341309
1528909263.393652,6313,1.2639966011047363
1528909266.962156,6317,1.1840100288391113
1528909267.848188,6318,1.0333791971206665
1528909274.065368,6325,1.1262633800506592
1528909289.171364,6342,0.9223394393920898
1528909298.987205,6353,1.2656834125518799
1528909308.781345,6364,0.9489685297012329
1528909315.009144,6371,1.1144063472747803
1528909320.367254,6377,0.7756553888320923
1528909342.868406,6401,0.9876385927200317
1528909391.931462,6456,0.7767667770385742
1528909395.773707,6460,1.1036430597305298
1528909407.333292,6473,0.8728663325309753
1528909420.994809,6488,1.0858222246170044
1528909428.113545,6496,0.997888445854187
1528909429.012846,6497,0.9267445206642151
1528909433.641251,6501,0.9459188580513
1528909442.575112,6511,0.8461840152740479
1528909451.50768,6521,0.9605702757835388
1528909452.399359,6522,0.8231779932975769
1528909453.288161,6523,1.159632921218872
1528909460.409569,6531,0.9826796650886536
1528909478.223395,6551,0.7546610236167908
1528909499.58351,6575,1.05472731590271
1528909505.796023,6582,1.0489721298217773
1528909508.474888,6585,0.9258487224578857
1528909517.406688,6595,0.8708380460739136
1528909526.934016,6604,0.958520770072937
1528909529.595691,6607,1.008549690246582
1528909538.48851,6617,0.9662148952484131
1528909542.929997,6622,0.8730596303939819
1528909574.946538,6658,0.9747732877731323
1528909583.310429,6667,0.7888832092285156
1528909585.094157,6669,0.7637022137641907
1528909588.679434,6673,0.9875650405883789
1528909594.015632,6679,0.7694301605224609
1528909596.694324,6682,0.8172042369842529
1528909602.889311,6689,0.9027503728866577
1528909609.993994,6697,0.850371241569519
1528909612.666035,6700,0.8135071992874146
1528909620.810301,6708,0.7060947418212891
1528909624.360646,6712,0.8966871500015259
1528909648.324901,6739,0.7859063148498535
1528909651.90072,6743,0.8675429224967957
1528909661.715432,6754,0.8084306716918945
1528909671.503444,6765,0.9042941927909851
1528909682.204768,6777,0.9284268617630005
1528909719.87374,6818,0.6671438217163086
1528909733.192701,6833,1.2986180782318115
1528909745.729128,6847,0.7622213959693909
1528909753.011957,6855,0.8126939535140991
1528909765.586545,6869,1.0776374340057373
1528909766.48596,6870,0.9019390344619751
1528909790.054426,6896,0.9862008094787598
1528909803.773994,6910,0.911872148513794
1528909826.87244,6935,0.9177619218826294
1528909842.058713,6952,0.8840526342391968
1528909852.759448,6964,0.7281410694122314
1528909855.435734,6967,0.9282609224319458
1528909860.79084,6973,0.8137283325195312
1528909876.930057,6991,0.7199540734291077
1528909878.704977,6993,0.7256560921669006
1528909899.287154,7011,0.7629385590553284
1528909902.875139,7015,1.0921645164489746
1528909925.152986,7040,1.0012421607971191
1528909931.39707,7047,0.8251050710678101
1528909942.94936,7060,0.8095951080322266
1528909948.286263,7066,0.7895770072937012
1528909971.436818,7092,0.7444133758544922
1528909985.913043,7107,0.8983546495437622
1528909993.071155,7115,0.9142333269119263
1528909993.974045,7116,0.7079456448554993
1528910013.609938,7138,0.9922982454299927
1528910017.172871,7142,0.8048749566078186
1528910029.660571,7156,0.9731875658035278
1528910040.344699,7168,0.829603374004364
1528910041.233902,7169,1.199999451637268
1528910047.486739,7176,0.7305034399032593
1528910060.203933,7190,0.7438109517097473
1528910065.649918,7196,0.9621310234069824
1528910074.882429,7205,0.9049716591835022
1528910082.987652,7214,0.7814532518386841
1528910084.776827,7216,0.686418890953064
1528910085.684726,7217,0.7304631471633911
1528910102.798011,7236,0.7756460905075073
1528910105.5045,7239,0.7367010116577148
1528910113.621253,7248,1.066508173942566
1528910125.367271,7261,0.7078593969345093
1528910146.876667,7285,0.8615656495094299
1528910162.207173,7301,0.915441632270813
1528910172.032356,7312,0.9962360858917236
1528910188.03166,7330,0.8415168523788452
1528910196.928369,7340,0.7453051805496216
1528910197.809442,7341,0.9806785583496094
1528910203.148846,7347,0.753679096698761
1528910209.375974,7354,0.8069223761558533
1528910212.931056,7358,0.756739616394043
1528910213.816986,7359,0.7929233312606812
1528910214.713336,7360,0.857766330242157
1528910234.318971,7382,0.8242436647415161
1528910235.215625,7383,0.692702054977417
1528910238.793754,7387,0.788463830947876
1528910240.569493,7389,0.7995984554290771
1528910248.617412,7398,1.0227112770080566
1528910253.27832,7402,1.015000820159912
1528910279.156988,7431,0.604942798614502
1528910280.048077,7432,1.12168288230896
1528910288.109895,7441,0.7387599945068359
1528910290.788855,7444,0.8015570640563965
1528910297.020826,7451,0.9342687726020813
1528910306.214543,7461,1.0787653923034668
1528910307.112239,7462,0.7918325662612915
1528910308.891692,7464,0.912946343421936
1528910313.366939,7469,0.742006242275238
1528910318.693796,7475,0.7931675314903259
1528910322.354518,7479,0.8825652599334717
1528910324.167849,7481,0.9516832828521729
1528910338.595515,7497,0.84383225440979
1528910345.017117,7503,0.7403355240821838
1528910345.917564,7504,0.901138424873352
1528910353.038228,7512,0.8448379039764404
1528910369.988659,7531,0.7016319036483765
1528910385.161794,7548,0.8659121990203857
1528910408.287136,7574,0.7940468788146973
1528910429.082551,7597,0.954791784286499
1528910441.770869,7610,0.8573217391967773
1528910444.444916,7613,0.870802640914917
1528910472.093487,7644,0.7654337882995605
1528910472.984575,7645,0.6742192506790161
1528910488.427119,7662,0.7867571115493774
1528910497.331574,7672,1.322744369506836
1528910499.990209,7675,0.7391603589057922
1528910501.777099,7677,1.1326959133148193
1528910511.56852,7688,0.8318808674812317
1528910516.900927,7694,0.8900635838508606
1528910519.614563,7697,0.9417914152145386
1528910524.242904,7701,0.6769207119941711
1528910544.019959,7719,0.8685672283172607
1528910544.918509,7720,0.7888323068618774
1528910548.466296,7724,0.905003547668457
1528910551.132307,7727,0.8763558864593506
1528910552.917213,7729,0.9542585611343384
1528910565.408199,7743,0.8263959884643555
1528910568.967654,7747,0.7552733421325684
1528910578.73289,7758,0.746204137802124
1528910581.385794,7761,0.8275041580200195
1528910599.196849,7781,0.6927916407585144
1528910606.319179,7789,1.0695292949676514
1528910615.198908,7799,0.7857240438461304
1528910627.002698,7811,0.7702293992042542
1528910647.473798,7834,1.1541154384613037
1528910651.942654,7839,0.8397759795188904
1528910667.463742,7856,0.9582638740539551
1528910706.636741,7900,0.8148175477981567
1528910708.669976,7901,0.7593422532081604
1528910712.241952,7905,0.7967678308486938
1528910731.822486,7927,0.9228533506393433
1528910737.193693,7933,0.8614676594734192
1528910775.500553,7976,0.813767671585083
1528910782.981708,7984,0.7208684682846069
1528910790.124877,7992,0.8249980807304382
1528910791.01014,7993,1.0423051118850708
1528910807.310079,8010,0.7843893766403198
1528910818.854623,8023,1.0558273792266846
1528910822.41659,8027,1.1397756338119507
1528910832.224221,8038,1.079378366470337
1528910843.159931,8050,0.8317248821258545
1528910845.842528,8053,0.6704137325286865
1528910847.624919,8055,0.7173458933830261
1528910851.193295,8059,1.0245232582092285
1528910858.32341,8067,0.8775839805603027
1528910913.101651,8127,0.887090802192688
1528910918.443584,8133,0.7056183218955994
1528910919.329119,8134,0.7847104668617249
1528910934.487056,8151,1.023238182067871
1528910940.689721,8158,0.6297140121459961
1528910961.168671,8181,0.8672624826431274
1528910964.723956,8185,0.7786869406700134
1528910974.535543,8196,0.9719047546386719
1528910977.21233,8199,0.6988797187805176
1528910993.476089,8216,0.975111186504364
1528910998.812277,8222,0.6369884014129639
1528911010.42712,8235,0.8970456123352051
1528911028.23134,8255,0.9979646801948547
1528911036.29796,8264,0.8459025621414185
1528911050.55041,8280,1.0854873657226562
1528911052.32606,8282,0.8259333372116089
1528911060.337499,8291,1.1530461311340332
1528911068.413971,8300,0.6865347623825073
1528911076.758765,8308,0.8927947282791138
1528911094.756306,8328,0.8296982049942017
1528911096.558482,8330,0.9541996717453003
1528911099.336376,8333,0.7683213353157043
1528911101.138703,8335,0.7847596406936646
1528911106.596323,8341,0.767255425453186
1528911117.393638,8353,1.186110258102417
1528911118.301004,8354,0.7655692100524902
1528911124.63834,8361,0.8167018890380859
1528911127.375837,8364,0.9476567506790161
1528911131.875784,8369,0.8370101451873779
1528911138.172618,8376,0.6507605314254761
1528911140.360395,8378,0.9217424988746643
1528911190.435248,8429,0.9415594339370728
1528911200.509789,8440,0.6676670908927917
1528911203.175551,8443,0.7275381088256836
1528911207.63344,8448,0.8895806670188904
1528911222.249889,8464,0.6593934297561646
1528911225.820001,8468,1.025329828262329
1528911226.714444,8469,0.8007034659385681
1528911228.501482,8471,0.7415122985839844
1528911237.405314,8481,0.8314144611358643
1528911240.956213,8485,0.9268045425415039
1528911244.522168,8489,0.7875356674194336
1528911252.543748,8498,1.1547702550888062
1528911253.441802,8499,0.8893976211547852
1528911259.008073,8504,0.8388316631317139
1528911262.570849,8508,0.6663127541542053
1528911263.46335,8509,1.0443679094314575
1528911276.924142,8524,0.8906713128089905
1528911304.742808,8555,0.9026018381118774
1528911315.498986,8567,1.0624911785125732
1528911321.764833,8574,0.8296802043914795
1528911326.21341,8579,0.812277615070343
1528911338.704057,8593,0.91545569896698
1528911347.787308,8602,0.8090749979019165
1528911361.129675,8617,1.0327321290969849
1528911370.912532,8628,0.7332276105880737
1528911377.138639,8635,0.8529871702194214
1528911378.033256,8636,0.6815298199653625
1528911386.394118,8645,0.8684744238853455
1528911420.235145,8683,0.8451474905014038
1528911422.912155,8686,1.0695348978042603
1528911424.693701,8688,0.8288615942001343
1528911427.361911,8691,0.8025279641151428
1528911428.250719,8692,0.9475529193878174
1528911431.790536,8696,0.8018414974212646
1528911461.653196,8728,0.7367876172065735
1528911474.123265,8742,0.6526605486869812
1528911498.189586,8769,0.9848729968070984
1528911503.534534,8775,0.7287448048591614
1528911507.094353,8779,0.8863021731376648
1528911523.128879,8797,0.8195046186447144
1528911528.650619,8802,0.8038504123687744
1528911542.040676,8817,0.7249714136123657
1528911544.692136,8820,0.8730653524398804
1528911547.365174,8823,0.8964988589286804
1528911566.145297,8844,0.6983664035797119
1528911576.160997,8855,0.9780597686767578
1528911588.640542,8869,1.0682525634765625
1528911597.557133,8879,0.7554221153259277
1528911600.236061,8882,0.9465948343276978
1528911603.807892,8886,0.8941476345062256
1528911620.106375,8903,0.9376059770584106
1528911621.896971,8905,0.7913549542427063
1528911624.564079,8908,0.5345511436462402
1528911643.255731,8929,0.8736721277236938
1528911645.03792,8931,0.7918379306793213
1528911649.477985,8936,0.7556111812591553
1528911659.273677,8947,0.862191379070282
1528911666.39503,8955,0.7581111192703247
1528911669.948,8959,0.8884950876235962
1528911685.640435,8976,0.9782750010490417
1528911690.981816,8982,0.795817494392395
1528911699.870481,8992,0.7612427473068237
1528911701.653847,8994,0.6926478147506714
1528911706.998941,9000,0.836327314376831
1528911712.576265,9005,0.8361669778823853
1528911717.027326,9010,0.7548971176147461
1528911719.698428,9013,0.8349940776824951
1528911733.015254,9028,0.8022672533988953
1528911733.904807,9029,0.9291975498199463
1528911758.040932,9056,0.8482387065887451
1528911765.141482,9064,0.9299747943878174
1528911774.041865,9074,0.682728111743927
1528911783.833927,9085,0.9803439974784851
1528911803.979051,9106,0.9402750134468079
1528911822.586623,9123,0.758863091468811
1528911823.472533,9124,0.7969390749931335
1528911851.939668,9156,0.974431574344635
1528911852.824684,9157,0.8182465434074402
1528911858.181666,9163,0.8070348501205444
1528911905.52155,9215,0.6981780529022217
1528911907.337591,9217,0.8490041494369507
1528911916.273124,9227,0.931742787361145
1528911922.513164,9234,0.86123126745224
1528911946.619941,9261,0.9015268087387085
1528911965.324051,9282,0.9602699875831604
1528911974.217656,9292,0.9482408761978149
1528911989.901468,9308,0.8280230760574341
1528911991.68214,9310,0.7939614057540894
1528911993.45565,9312,0.8095600008964539
1528911997.902958,9317,0.9822201728820801
1528912026.39825,9349,0.719183087348938
1528912030.855909,9354,0.8516442775726318
1528912040.648107,9365,0.6575520038604736
1528912041.533102,9366,1.0962260961532593
1528912042.81397,9367,0.7132201194763184
1528912045.480394,9370,0.7858895063400269
1528912084.863499,9413,0.6992577314376831
1528912087.522251,9416,0.8782899379730225
1528912105.598499,9436,0.7063351273536682
1528912110.93442,9442,1.4642796516418457
1528912111.835573,9443,1.224454641342163
1528912135.318165,9469,0.8105801343917847
1528912141.558681,9476,0.700853168964386
1528912147.774555,9483,1.1401050090789795
1528912178.514405,9516,0.8391644954681396
1528912198.130862,9538,0.6805233359336853
1528912199.035005,9539,0.800952672958374
1528912207.007115,9548,0.6901900172233582
1528912213.241667,9555,0.8346917629241943
1528912215.922727,9558,0.9243621230125427
1528912222.175624,9565,0.9165147542953491
1528912225.041312,9568,0.8004990816116333
1528912241.955804,9587,0.7227080464363098
1528912244.624856,9590,0.9705870747566223
1528912255.577465,9601,0.8362403512001038
1528912265.358594,9612,0.9383684396743774
1528912274.253413,9622,0.8900332450866699
1528912276.019658,9624,0.915142834186554
1528912276.907969,9625,0.6972675323486328
1528912279.587692,9628,0.8277902007102966
1528912301.183054,9652,1.0480642318725586
1528912305.619242,9657,0.8115535378456116
1528912306.49762,9658,0.8900687098503113
1528912310.031102,9662,0.9272139072418213
1528912326.951336,9681,0.7845454216003418
1528912335.781594,9691,1.0573673248291016
1528912342.857707,9699,0.9106827974319458
1528912354.540759,9711,1.035651683807373
1528912390.074581,9751,0.810732364654541
1528912398.059375,9760,0.9080788493156433
1528912398.948117,9761,0.9245498180389404
1528912404.641432,9767,0.8161896467208862
1528912406.401943,9769,1.2039800882339478
1528912414.374495,9778,1.0717095136642456
1528912446.375308,9813,0.6725304126739502
1528912474.878547,9841,0.7409170269966125
1528912477.534866,9844,1.0161463022232056
1528912480.190891,9847,1.0213170051574707
1528912488.173312,9856,1.1108181476593018
1528912513.083079,9884,0.9130419492721558
1528912535.76083,9908,0.9741178154945374
1528912544.677975,9918,0.9044125080108643
1528912593.463451,9973,0.6520114541053772
1528912598.777656,9979,0.8315385580062866
1528912602.414298,9983,0.977968692779541
1528912605.075365,9986,0.8629122972488403
1528912614.795777,9997,1.1161177158355713
1528912631.77053,10015,0.7569102048873901
1528912636.193981,10020,0.8757205009460449
1528912663.934407,10051,0.7959244847297668
1528912668.400538,10056,0.7893484830856323
1528912669.288391,10057,0.898160457611084
1528912671.073189,10059,0.7794983386993408
1528912681.773381,10071,1.10455322265625
1528912683.554779,10073,1.017289638519287
1528912694.248473,10085,1.0519198179244995
1528912703.095295,10095,0.9576868414878845
1528912715.651534,10108,0.9100835919380188
1528912720.046121,10113,0.6968531012535095
1528912720.935757,10114,0.9775941967964172
1528912734.277123,10129,0.7949742078781128
1528912739.598825,10135,0.7271246910095215
1528912748.45729,10145,0.5805994272232056
1528912770.086397,10169,0.8656235933303833
1528912785.253066,10186,0.7596302032470703
1528912792.37516,10194,0.6763350963592529
1528912805.873428,10208,1.0096467733383179
1528912833.725833,10239,0.8401899337768555
1528912839.915366,10246,0.8709335327148438
1528912842.579761,10249,0.8801071643829346
1528912849.672264,10257,0.9502391219139099
1528912863.874888,10273,2.594684600830078
1528912867.420423,10277,11.63521671295166
1528912871.853505,10282,2.3731112480163574
1528912873.623516,10284,2.0682754516601562
1528912875.397365,10286,1.7104419469833374
1528912878.055224,10289,1.3923981189727783
1528912910.123974,10324,0.8575655221939087
1528912915.4442,10330,1.152101993560791
1528912916.329929,10331,0.9330536127090454
1528912922.511916,10338,1.0046257972717285
1528912930.4814,10347,0.821026623249054
1528912940.237363,10358,0.9693790674209595
1528912948.208939,10367,0.8542584180831909
1528912958.868781,10379,0.9518407583236694
1528912973.043528,10395,0.8590326309204102
1528912974.81708,10397,0.8310099840164185
1528912975.707428,10398,0.9226460456848145
1528912977.480095,10400,0.9948165416717529
1528912983.875671,10406,0.9042227268218994
1528912987.414699,10410,1.1539446115493774
1528912991.859497,10415,0.8343732953071594
1528912997.183579,10421,0.8511018753051758
1528913001.615359,10426,0.8400896787643433
1528913008.910464,10434,0.8324017524719238
1528913027.709323,10455,1.100288987159729
1528913040.304141,10469,0.8953409194946289
1528913050.059897,10480,0.9950417280197144
1528913058.995724,10490,0.6400310397148132
1528913062.529844,10494,1.0600779056549072
1528913063.416336,10495,0.7530914545059204
1528913088.802836,10518,0.8262177109718323

